Entropy transport through a superfluid quantum point contact: A Keldysh field-theory approach

We study the matter and entropy transport between two ultra-cold neutral Fermi-gas reservoirs linked by a quantum point contact under a chemical-potential gradient. We describe the two leads with a BCS mean-field model and derive the current-bias characteristics for both particle and entropy transport. We compute the out of equilibrium steady-state currents by using the Keldysh formalism. In accordance with previous works in the literature, we confirm the well-known behavior for the particle current and extend the computation to the entropy current in the BCS regime. The entropy current shows an oscillatory behavior at low voltage in the ballistic junction limit. We analyze the results for a wide range of values of the junction's transparency. We also compare our findings with experimental results in cold atomic gases in the unitary regime.

==> data/LDOS.dat <==
-4.000000000000000000e+01 8.643097418299833278e-05 3.205058892789763858e-01
-3.991991991991991995e+01 8.672085440000496599e-05 3.205062917722146243e-01
-3.983983983983983990e+01 8.701232963641726949e-05 3.205066966965163244e-01
-3.975975975975975985e+01 8.730541205181315326e-05 3.205071040715023467e-01
-3.967967967967967979e+01 8.760011392394463387e-05 3.205075139169918930e-01
-3.959959959959959974e+01 8.789644765016960473e-05 3.205079262530047823e-01
-3.951951951951951969e+01 8.819442574876655322e-05 3.205083410997644489e-01
-3.943943943943943964e+01 8.849406086089065112e-05 3.205087584776995513e-01
-3.935935935935935959e+01 8.879536575117460593e-05 3.205091784074474703e-01
-3.927927927927927954e+01 8.909835331030003603e-05 3.205096009098559739e-01
-3.919919919919919948e+01 8.940303655538112918e-05 3.205100260059863815e-01
-3.911911911911911943e+01 8.970942863225836710e-05 3.205104537171162837e-01
-3.903903903903903938e+01 9.001754281684975307e-05 3.205108840647414303e-01
-3.895895895895895933e+01 9.032739251595360943e-05 3.205113170705792269e-01
-3.887887887887887928e+01 9.063899127046391464e-05 3.205117527565711777e-01
-3.879879879879879923e+01 9.095235275552256593e-05 3.205121911448854388e-01
-3.871871871871871917e+01 9.126749078293364007e-05 3.205126322579203713e-01
-3.863863863863863912e+01 9.158441930199649425e-05 3.205130761183065391e-01
-3.855855855855855907e+01 9.190315240221921247e-05 3.205135227489099847e-01
-3.847847847847847902e+01 9.222370431427788051e-05 3.205139721728354485e-01
-3.839839839839839897e+01 9.254608941224177533e-05 3.205144244134287002e-01
-3.831831831831831892e+01 9.287032221453074272e-05 3.205148794942802581e-01
-3.823823823823823886e+01 9.319641738694169346e-05 3.205153374392282206e-01
-3.815815815815815881e+01 9.352438974302999851e-05 3.205157982723611521e-01
-3.807807807807807876e+01 9.385425424718500469e-05 3.205162620180213029e-01
-3.799799799799799871e+01 9.418602601544733336e-05 3.205167287008084953e-01
-3.791791791791791866e+01 9.451972031836996797e-05 3.205171983455822882e-01
-3.783783783783783861e+01 9.485535258177298079e-05 3.205176709774661403e-01
-3.775775775775775855e+01 9.519293839015535448e-05 3.205181466218505748e-01
-3.767767767767767850e+01 9.553249348672341527e-05 3.205186253043961764e-01
-3.759759759759759845e+01 9.587403377764929457e-05 3.205191070510378659e-01
-3.751751751751751840e+01 9.621757533210668044e-05 3.205195918879874539e-01
-3.743743743743743835e+01 9.656313438549226692e-05 3.205200798417379704e-01
-3.735735735735735830e+01 9.691072734073785547e-05 3.205205709390671065e-01
-3.727727727727727824e+01 9.726037077156990038e-05 3.205210652070402677e-01
-3.719719719719719819e+01 9.761208142334353130e-05 3.205215626730157363e-01
-3.711711711711711814e+01 9.796587621560017261e-05 3.205220633646465034e-01
-3.703703703703703809e+01 9.832177224491022664e-05 3.205225673098858197e-01
-3.695695695695695804e+01 9.867978678642746722e-05 3.205230745369905265e-01
-3.687687687687687799e+01 9.903993729641353671e-05 3.205235850745244974e-01
-3.679679679679679793e+01 9.940224141462129337e-05 3.205240989513635230e-01
-3.671671671671671788e+01 9.976671696635833273e-05 3.205246161966985863e-01
-3.663663663663663783e+01 1.001333819645915324e-04 3.205251368400406919e-01
-3.655655655655655778e+01 1.005022546136953695e-04 3.205256609112246968e-01
-3.647647647647647773e+01 1.008733533105459211e-04 3.205261884404136397e-01
-3.639639639639639768e+01 1.012466966471280047e-04 3.205267194581031265e-01
-3.631631631631631763e+01 1.016223034137216888e-04 3.205272539951261046e-01
-3.623623623623623757e+01 1.020001926012254406e-04 3.205277920826561933e-01
-3.615615615615615752e+01 1.023803834029851200e-04 3.205283337522137899e-01
-3.607607607607607747e+01 1.027628952191497221e-04 3.205288790356696227e-01
-3.599599599599599742e+01 1.031477476568614776e-04 3.205294279652494693e-01
-3.591591591591591737e+01 1.035349605357617573e-04 3.205299805735397078e-01
-3.583583583583583732e+01 1.039245538885652791e-04 3.205305368934910915e-01
-3.575575575575575726e+01 1.043165479647657345e-04 3.205310969584248548e-01
-3.567567567567567721e+01 1.047109632333504005e-04 3.205316608020364888e-01
-3.559559559559559716e+01 1.051078203859778825e-04 3.205322284584016801e-01
-3.551551551551551711e+01 1.055071403394945603e-04 3.205327999619809742e-01
-3.543543543543543706e+01 1.059089442389879731e-04 3.205333753476253822e-01
-3.535535535535535701e+01 1.063132534609139020e-04 3.205339546505815429e-01
-3.527527527527527695e+01 1.067200896164311597e-04 3.205345379064968303e-01
-3.519519519519519690e+01 1.071294745534146143e-04 3.205351251514255151e-01
-3.511511511511511685e+01 1.075414303613528701e-04 3.205357164218335941e-01
-3.503503503503503680e+01 1.079559793731507396e-04 3.205363117546050633e-01
-3.495495495495495675e+01 1.083731441689077019e-04 3.205369111870473575e-01
-3.487487487487487670e+01 1.087929475795277673e-04 3.205375147568968464e-01
-3.479479479479479664e+01 1.092154126891646109e-04 3.205381225023261060e-01
-3.471471471471471659e+01 1.096405628396879023e-04 3.205387344619480827e-01
-3.463463463463463654e+01 1.100684216338698713e-04 3.205393506748235311e-01
-3.455455455455455649e+01 1.104990129384584376e-04 3.205399711804673424e-01
-3.447447447447447644e+01 1.109323608880209385e-04 3.205405960188537073e-01
-3.439439439439439639e+01 1.113684898889029845e-04 3.205412252304240539e-01
-3.431431431431431633e+01 1.118074246226114546e-04 3.205418588560922655e-01
-3.423423423423423628e+01 1.122491900494053196e-04 3.205424969372521748e-01
-3.415415415415415623e+01 1.126938114125938264e-04 3.205431395157840035e-01
-3.407407407407407618e+01 1.131413142421649294e-04 3.205437866340614672e-01
-3.399399399399399613e+01 1.135917243586061139e-04 3.205444383349585480e-01
-3.391391391391391608e+01 1.140450678769847911e-04 3.205450946618565444e-01
-3.383383383383383602e+01 1.145013712115402192e-04 3.205457556586514545e-01
-3.375375375375375597e+01 1.149606610786939402e-04 3.205464213697615250e-01
-3.367367367367367592e+01 1.154229645024945210e-04 3.205470918401340241e-01
-3.359359359359359587e+01 1.158883088180976529e-04 3.205477671152539565e-01
-3.351351351351351582e+01 1.163567216762869489e-04 3.205484472411506691e-01
-3.343343343343343577e+01 1.168282310479159885e-04 3.205491322644060115e-01
-3.335335335335335571e+01 1.173028652288513166e-04 3.205498222321628843e-01
-3.327327327327327566e+01 1.177806528435969995e-04 3.205505171921326224e-01
-3.319319319319319561e+01 1.182616228504050529e-04 3.205512171926037657e-01
-3.311311311311311556e+01 1.187458045462824356e-04 3.205519222824501635e-01
-3.303303303303303551e+01 1.192332275719748026e-04 3.205526325111396346e-01
-3.295295295295295546e+01 1.197239219153068909e-04 3.205533479287426268e-01
-3.287287287287287540e+01 1.202179179179373023e-04 3.205540685859409877e-01
-3.279279279279279535e+01 1.207152462799705641e-04 3.205547945340370686e-01
-3.271271271271271530e+01 1.212159380635039065e-04 3.205555258249627726e-01
-3.263263263263263525e+01 1.217200247004631580e-04 3.205562625112889363e-01
-3.255255255255255520e+01 1.222275379956485263e-04 3.205570046462345446e-01
-3.247247247247247515e+01 1.227385101335669022e-04 3.205577522836771109e-01
-3.239239239239239510e+01 1.232529736828072247e-04 3.205585054781610044e-01
-3.231231231231231504e+01 1.237709616023853812e-04 3.205592642849088847e-01
-3.223223223223223499e+01 1.242925072467425699e-04 3.205600287598310838e-01
-3.215215215215215494e+01 1.248176443723757645e-04 3.205607989595362639e-01
-3.207207207207207489e+01 1.253464071431299493e-04 3.205615749413415760e-01
-3.199199199199199128e+01 1.258788301357857177e-04 3.205623567632833737e-01
-3.191191191191191123e+01 1.264149483467241070e-04 3.205631444841282041e-01
-3.183183183183183118e+01 1.269547971976753092e-04 3.205639381633840213e-01
-3.175175175175175113e+01 1.274984125424829542e-04 3.205647378613110110e-01
-3.167167167167167108e+01 1.280458306727947076e-04 3.205655436389336921e-01
-3.159159159159159103e+01 1.285970883250333382e-04 3.205663555580515744e-01
-3.151151151151151097e+01 1.291522226868233264e-04 3.205671736812522044e-01
-3.143143143143143092e+01 1.297112714035258388e-04 3.205679980719221556e-01
-3.135135135135135087e+01 1.302742725850543478e-04 3.205688287942600745e-01
-3.127127127127127082e+01 1.308412648132914154e-04 3.205696659132887816e-01
-3.119119119119119077e+01 1.314122871484707674e-04 3.205705094948683165e-01
-3.111111111111111072e+01 1.319873791367068066e-04 3.205713596057085946e-01
-3.103103103103103066e+01 1.325665808170866506e-04 3.205722163133827296e-01
-3.095095095095095061e+01 1.331499327291812669e-04 3.205730796863408005e-01
-3.087087087087087056e+01 1.337374759212381391e-04 3.205739497939226745e-01
-3.079079079079079051e+01 1.343292519562011090e-04 3.205748267063730506e-01
-3.071071071071071046e+01 1.349253029214349654e-04 3.205757104948549485e-01
-3.063063063063063041e+01 1.355256714352061820e-04 3.205766012314640867e-01
-3.055055055055055035e+01 1.361304006555553764e-04 3.205774989892442028e-01
-3.047047047047047030e+01 1.367395342882766866e-04 3.205784038422012094e-01
-3.039039039039039025e+01 1.373531165954768691e-04 3.205793158653197361e-01
-3.031031031031031020e+01 1.379711924036348784e-04 3.205802351345767853e-01
-3.023023023023023015e+01 1.385938071129914375e-04 3.205811617269596625e-01
-3.015015015015015010e+01 1.392210067053087266e-04 3.205820957204804089e-01
-3.007007007007007005e+01 1.398528377542463882e-04 3.205830371941933987e-01
-2.998998998998998999e+01 1.404893474330432077e-04 3.205839862282113817e-01
-2.990990990990990994e+01 1.411305835249953579e-04 3.205849429037229692e-01
-2.982982982982982989e+01 1.417765944321943100e-04 3.205859073030097317e-01
-2.974974974974974984e+01 1.424274291855524778e-04 3.205868795094639623e-01
-2.966966966966966979e+01 1.430831374540993844e-04 3.205878596076068843e-01
-2.958958958958958974e+01 1.437437695556836046e-04 3.205888476831072476e-01
-2.950950950950950968e+01 1.444093764663492707e-04 3.205898438227989811e-01
-2.942942942942942963e+01 1.450800098312276425e-04 3.205908481147018430e-01
-2.934934934934934958e+01 1.457557219751909111e-04 3.205918606480399058e-01
-2.926926926926926953e+01 1.464365659125228488e-04 3.205928815132614851e-01
-2.918918918918918948e+01 1.471225953591972092e-04 3.205939108020595674e-01
-2.910910910910910943e+01 1.478138647427098412e-04 3.205949486073922938e-01
-2.902902902902902937e+01 1.485104292143332369e-04 3.205959950235041100e-01
-2.894894894894894932e+01 1.492123446598644443e-04 3.205970501459472488e-01
-2.886886886886886927e+01 1.499196677120364176e-04 3.205981140716032129e-01
-2.878878878878878922e+01 1.506324557614895196e-04 3.205991868987050908e-01
-2.870870870870870917e+01 1.513507669698293547e-04 3.206002687268610374e-01
-2.862862862862862912e+01 1.520746602815212527e-04 3.206013596570762014e-01
-2.854854854854854906e+01 1.528041954358215070e-04 3.206024597917772612e-01
-2.846846846846846901e+01 1.535394329808691572e-04 3.206035692348360722e-01
-2.838838838838838896e+01 1.542804342858250955e-04 3.206046880915943698e-01
-2.830830830830830891e+01 1.550272615536266488e-04 3.206058164688887491e-01
-2.822822822822822886e+01 1.557799778353764048e-04 3.206069544750761446e-01
-2.814814814814814881e+01 1.565386470439007294e-04 3.206081022200601427e-01
-2.806806806806806875e+01 1.573033339669864929e-04 3.206092598153170714e-01
-2.798798798798798870e+01 1.580741042820101830e-04 3.206104273739236454e-01
-2.790790790790790865e+01 1.588510245707866497e-04 3.206116050105842219e-01
-2.782782782782782860e+01 1.596341623331561099e-04 3.206127928416591111e-01
-2.774774774774774855e+01 1.604235860029621437e-04 3.206139909851934422e-01
-2.766766766766766850e+01 1.612193649621891753e-04 3.206151995609465288e-01
-2.758758758758758844e+01 1.620215695579902478e-04 3.206164186904217894e-01
-2.750750750750750839e+01 1.628302711157848359e-04 3.206176484968970564e-01
-2.742742742742742834e+01 1.636455419583254627e-04 3.206188891054564949e-01
-2.734734734734734829e+01 1.644674554192268622e-04 3.206201406430216339e-01
-2.726726726726726824e+01 1.652960858610167804e-04 3.206214032383843948e-01
-2.718718718718718819e+01 1.661315086913600029e-04 3.206226770222401212e-01
-2.710710710710710458e+01 1.669738003802345033e-04 3.206239621272214402e-01
-2.702702702702702453e+01 1.678230384770676919e-04 3.206252586879326794e-01
-2.694694694694694448e+01 1.686793016282965877e-04 3.206265668409856162e-01
-2.686686686686686443e+01 1.695426695952293719e-04 3.206278867250351716e-01
-2.678678678678678438e+01 1.704132232727025281e-04 3.206292184808159362e-01
-2.670670670670670432e+01 1.712910447061600898e-04 3.206305622511804732e-01
-2.662662662662662427e+01 1.721762171116349713e-04 3.206319181811368435e-01
-2.654654654654654422e+01 1.730688248939245874e-04 3.206332864178886299e-01
-2.646646646646646417e+01 1.739689536661790791e-04 3.206346671108742385e-01
-2.638638638638638412e+01 1.748766902685839340e-04 3.206360604118081992e-01
-2.630630630630630407e+01 1.757921227890809322e-04 3.206374664747224101e-01
-2.622622622622622401e+01 1.767153405823198111e-04 3.206388854560099366e-01
-2.614614614614614396e+01 1.776464342907046621e-04 3.206403175144665885e-01
-2.606606606606606391e+01 1.785854958636410672e-04 3.206417628113373830e-01
-2.598598598598598386e+01 1.795326185793613596e-04 3.206432215103609540e-01
-2.590590590590590381e+01 1.804878970646187498e-04 3.206446937778163475e-01
-2.582582582582582376e+01 1.814514273164039221e-04 3.206461797825698734e-01
-2.574574574574574370e+01 1.824233067226821089e-04 3.206476796961248432e-01
-2.566566566566566365e+01 1.834036340834272090e-04 3.206491936926696984e-01
-2.558558558558558360e+01 1.843925096324267737e-04 3.206507219491296912e-01
-2.550550550550550355e+01 1.853900350581368800e-04 3.206522646452180658e-01
-2.542542542542542350e+01 1.863963135261710851e-04 3.206538219634896270e-01
-2.534534534534534345e+01 1.874114496991692721e-04 3.206553940893937527e-01
-2.526526526526526339e+01 1.884355497593281025e-04 3.206569812113311824e-01
-2.518518518518518334e+01 1.894687214292274831e-04 3.206585835207087509e-01
-2.510510510510510329e+01 1.905110739932093793e-04 3.206602012119989520e-01
-2.502502502502502324e+01 1.915627183177019438e-04 3.206618344827977807e-01
-2.494494494494494319e+01 1.926237668724082154e-04 3.206634835338860179e-01
-2.486486486486486314e+01 1.936943337492890620e-04 3.206651485692904591e-01
-2.478478478478478308e+01 1.947745346833526221e-04 3.206668297963469194e-01
-2.470470470470470303e+01 1.958644870710114197e-04 3.206685274257660145e-01
-2.462462462462462298e+01 1.969643099882522372e-04 3.206702416716981641e-01
-2.454454454454454293e+01 1.980741242068962207e-04 3.206719727518016483e-01
-2.446446446446446288e+01 1.991940522120092699e-04 3.206737208873118861e-01
-2.438438438438438283e+01 2.003242182155424392e-04 3.206754863031121006e-01
-2.430430430430430278e+01 2.014647481694040556e-04 3.206772692278059833e-01
-2.422422422422422272e+01 2.026157697770432798e-04 3.206790698937915796e-01
-2.414414414414414267e+01 2.037774125010540231e-04 3.206808885373368945e-01
-2.406406406406406262e+01 2.049498075710978089e-04 3.206827253986587745e-01
-2.398398398398398257e+01 2.061330879854921016e-04 3.206845807220005118e-01
-2.390390390390390252e+01 2.073273885114550652e-04 3.206864547557148337e-01
-2.382382382382382247e+01 2.085328456802784246e-04 3.206883477523458370e-01
-2.374374374374374241e+01 2.097495977782565691e-04 3.206902599687155297e-01
-2.366366366366366236e+01 2.109777848303357806e-04 3.206921916660100957e-01
-2.358358358358358231e+01 2.122175485796899523e-04 3.206941431098694895e-01
-2.350350350350350226e+01 2.134690324559795937e-04 3.206961145704792515e-01
-2.342342342342342221e+01 2.147323815388905727e-04 3.206981063226635453e-01
-2.334334334334334216e+01 2.160077425065911444e-04 3.207001186459822462e-01
-2.326326326326326210e+01 2.172952635741753967e-04 3.207021518248278635e-01
-2.318318318318318205e+01 2.185950944166149650e-04 3.207042061485270157e-01
-2.310310310310310200e+01 2.199073860741566737e-04 3.207062819114435692e-01
-2.302302302302302195e+01 2.212322908366427994e-04 3.207083794130838328e-01
-2.294294294294294190e+01 2.225699621045312598e-04 3.207104989582052479e-01
-2.286286286286286185e+01 2.239205542173517641e-04 3.207126408569273557e-01
-2.278278278278278179e+01 2.252842222515901447e-04 3.207148054248446511e-01
-2.270270270270270174e+01 2.266611217725030144e-04 3.207169929831442112e-01
-2.262262262262262169e+01 2.280514085374696440e-04 3.207192038587244332e-01
-2.254254254254254164e+01 2.294552381364001301e-04 3.207214383843168815e-01
-2.246246246246246159e+01 2.308727655583109935e-04 3.207236968986132419e-01
-2.238238238238238154e+01 2.323041446658093514e-04 3.207259797463923312e-01
-2.230230230230230148e+01 2.337495275568383848e-04 3.207282872786529349e-01
-2.222222222222222143e+01 2.352090637872247196e-04 3.207306198527485330e-01
-2.214214214214214138e+01 2.366828994179328400e-04 3.207329778325261893e-01
-2.206206206206206133e+01 2.381711758456597501e-04 3.207353615884686593e-01
-2.198198198198198128e+01 2.396740283551419067e-04 3.207377714978401073e-01
-2.190190190190190123e+01 2.411915843183127855e-04 3.207402079448359866e-01
-2.182182182182182117e+01 2.427239609397566136e-04 3.207426713207359170e-01
-2.174174174174174112e+01 2.442712624074199639e-04 3.207451620240618362e-01
-2.166166166166166107e+01 2.458335762664989725e-04 3.207476804607389265e-01
-2.158158158158158102e+01 2.474109687530518355e-04 3.207502270442618153e-01
-2.150150150150150097e+01 2.490034787293421664e-04 3.207528021958643838e-01
-2.142142142142142092e+01 2.506111097013640713e-04 3.207554063446943493e-01
-2.134134134134134086e+01 2.522338191715150536e-04 3.207580399279926775e-01
-2.126126126126126081e+01 2.538715042183668433e-04 3.207607033912772132e-01
-2.118118118118118076e+01 2.555239816312622372e-04 3.207633971885318069e-01
-2.110110110110110071e+01 2.571909600017698331e-04 3.207661217824002153e-01
-2.102102102102102066e+01 2.588719996486100734e-04 3.207688776443847201e-01
-2.094094094094094061e+01 2.605664535841510860e-04 3.207716652550511860e-01
-2.086086086086086056e+01 2.622733779631675330e-04 3.207744851042387824e-01
-2.078078078078078050e+01 2.639913914687713400e-04 3.207773376912756991e-01
-2.070070070070070045e+01 2.657184452877333551e-04 3.207802235252005807e-01
-2.062062062062062040e+01 2.674514277502852634e-04 3.207831431249903997e-01
-2.054054054054054035e+01 2.691854420614247026e-04 3.207860970197943251e-01
-2.046046046046046030e+01 2.709123809431739213e-04 3.207890857491737524e-01
-2.038038038038038025e+01 2.726178140929457340e-04 3.207921098633496060e-01
-2.030030030030030019e+01 2.742731735312997979e-04 3.207951699234559140e-01
-2.022022022022022014e+01 2.758116047683740980e-04 3.207982665018014323e-01
-2.014014014014014009e+01 2.770215586134506516e-04 3.208014001821366534e-01
-2.006006006006006004e+01 2.764179315727181016e-04 3.208045715599309178e-01
-1.997997997997997999e+01 1.550212726298548331e-02 3.208077812426554098e-01
-1.989989989989989994e+01 2.565697299678198692e-02 3.208110298500745916e-01
-1.981981981981981988e+01 3.278099354507982982e-02 3.208143180145466289e-01
-1.973973973973973983e+01 3.860341771118868531e-02 3.208176463813314783e-01
-1.965965965965965978e+01 4.365162737830610012e-02 3.208210156089085774e-01
-1.957957957957957973e+01 4.817106521586864837e-02 3.208244263693033060e-01
-1.949949949949949968e+01 5.229972082251862359e-02 3.208278793484229396e-01
-1.941941941941941963e+01 5.612432714684492674e-02 3.208313752464023727e-01
-1.933933933933933957e+01 5.970361535824223603e-02 3.208349147779602228e-01
-1.925925925925925952e+01 6.307954202232274321e-02 3.208384986727645383e-01
-1.917917917917917947e+01 6.628331680002993997e-02 3.208421276758109397e-01
-1.909909909909909942e+01 6.933890193585239003e-02 3.208458025478096443e-01
-1.901901901901901937e+01 7.226517014792402382e-02 3.208495240655856451e-01
-1.893893893893893932e+01 7.507730063182846414e-02 3.208532930224911595e-01
-1.885885885885885926e+01 7.778771823453968504e-02 3.208571102288285681e-01
-1.877877877877877921e+01 8.040674622309977593e-02 3.208609765122878432e-01
-1.869869869869869916e+01 8.294307267232178815e-02 3.208648927183959665e-01
-1.861861861861861911e+01 8.540409165980515638e-02 3.208688597109810026e-01
-1.853853853853853906e+01 8.779615804475404683e-02 3.208728783726501610e-01
-1.845845845845845901e+01 9.012478116497893432e-02 3.208769496052810144e-01
-1.837837837837837895e+01 9.239477445042283688e-02 3.208810743305300917e-01
-1.829829829829829890e+01 9.461037262875189591e-02 3.208852534903558484e-01
-1.821821821821821885e+01 9.677532471104262346e-02 3.208894880475578471e-01
-1.813813813813813880e+01 9.889296860752797014e-02 3.208937789863328116e-01
-1.805805805805805875e+01 1.009662916233939889e-01 3.208981273128487799e-01
-1.797797797797797870e+01 1.029979799692663789e-01 3.209025340558364081e-01
-1.789789789789789864e+01 1.049904596303719850e-01 3.209070002671995936e-01
-1.781781781781781859e+01 1.069459303692543439e-01 3.209115270226446937e-01
-1.773773773773773854e+01 1.088663942215397917e-01 3.209161154223310608e-01
-1.765765765765765849e+01 1.107536795371460575e-01 3.209207665915411178e-01
-1.757757757757757844e+01 1.126094613895991109e-01 3.209254816813724709e-01
-1.749749749749749839e+01 1.144352790023808464e-01 3.209302618694526155e-01
-1.741741741741741833e+01 1.162325507085021359e-01 3.209351083606771793e-01
-1.733733733733733828e+01 1.180025868571349251e-01 3.209400223879705361e-01
-1.725725725725725823e+01 1.197466010015142274e-01 3.209450052130740083e-01
-1.717717717717717818e+01 1.214657196398599287e-01 3.209500581273573849e-01
-1.709709709709709813e+01 1.231609907317055413e-01 3.209551824526588604e-01
-1.701701701701701808e+01 1.248333911727266127e-01 3.209603795421528960e-01
-1.693693693693693803e+01 1.264838333796587388e-01 3.209656507812461701e-01
-1.685685685685685797e+01 1.281131711114967264e-01 3.209709975885043920e-01
-1.677677677677677792e+01 1.297222046325465783e-01 3.209764214166101470e-01
-1.669669669669669787e+01 1.313116853060756206e-01 3.209819237533529379e-01
-1.661661661661661782e+01 1.328823196935112749e-01 3.209875061226530324e-01
-1.653653653653653777e+01 1.344347732227381964e-01 3.209931700856212822e-01
-1.645645645645645772e+01 1.359696734796281281e-01 3.209989172416536918e-01
-1.637637637637637766e+01 1.374876131690636050e-01 3.210047492295650118e-01
-1.629629629629629761e+01 1.389891527851647990e-01 3.210106677287618004e-01
-1.621621621621621756e+01 1.404748230249010243e-01 3.210166744604556199e-01
-1.613613613613613751e+01 1.419451269746287159e-01 3.210227711889194202e-01
-1.605605605605605746e+01 1.434005420951544041e-01 3.210289597227883318e-01
-1.597597597597597741e+01 1.448415220275879323e-01 3.210352419164058113e-01
-1.589589589589589735e+01 1.462684982393942235e-01 3.210416196712183590e-01
-1.581581581581581730e+01 1.476818815276231545e-01 3.210480949372205295e-01
-1.573573573573573725e+01 1.490820633942007978e-01 3.210546697144511241e-01
-1.565565565565565720e+01 1.504694173063745588e-01 3.210613460545437836e-01
-1.557557557557557715e+01 1.518442998538429012e-01 3.210681260623346467e-01
-1.549549549549549710e+01 1.532070518127662262e-01 3.210750118975271294e-01
-1.541541541541541704e+01 1.545579991256822439e-01 3.210820057764211533e-01
-1.533533533533533699e+01 1.558974538053393144e-01 3.210891099737013255e-01
-1.525525525525525694e+01 1.572257147695721724e-01 3.210963268242970070e-01
-1.517517517517517689e+01 1.585430686135742284e-01 3.211036587253075503e-01
-1.509509509509509684e+01 1.598497903252362184e-01 3.211111081380024768e-01
-1.501501501501501679e+01 1.611461439486329139e-01 3.211186775898954293e-01
-1.493493493493493673e+01 1.624323832002049495e-01 3.211263696768987819e-01
-1.485485485485485668e+01 1.637087520417286612e-01 3.211341870655582964e-01
-1.477477477477477663e+01 1.649754852137505501e-01 3.211421324953752099e-01
-1.469469469469469658e+01 1.662328087328030779e-01 3.211502087812177497e-01
-1.461461461461461653e+01 1.674809403553967069e-01 3.211584188158251307e-01
-1.453453453453453648e+01 1.687200900114941282e-01 3.211667655724108061e-01
-1.445445445445445642e+01 1.699504602099217998e-01 3.211752521073668043e-01
-1.437437437437437637e+01 1.711722464179399883e-01 3.211838815630750354e-01
-1.429429429429429277e+01 1.723856374169962791e-01 3.211926571708314526e-01
-1.421421421421421272e+01 1.735908156364973365e-01 3.212015822538844545e-01
-1.413413413413413267e+01 1.747879574672790981e-01 3.212106602305981884e-01
-1.405405405405405261e+01 1.759772335562993506e-01 3.212198946177410863e-01
-1.397397397397397256e+01 1.771588090839519569e-01 3.212292890339104590e-01
-1.389389389389389251e+01 1.783328440252812952e-01 3.212388472030947573e-01
-1.381381381381381246e+01 1.794994933962646144e-01 3.212485729583839933e-01
-1.373373373373373241e+01 1.806589074862373634e-01 3.212584702458331498e-01
-1.365365365365365236e+01 1.818112320774489254e-01 3.212685431284856286e-01
-1.357357357357357230e+01 1.829566086526524804e-01 3.212787957905662850e-01
-1.349349349349349225e+01 1.840951745915667126e-01 3.212892325418507111e-01
-1.341341341341341220e+01 1.852270633569775837e-01 3.212998578222186485e-01
-1.333333333333333215e+01 1.863524046711904913e-01 3.213106762064033006e-01
-1.325325325325325210e+01 1.874713246834906200e-01 3.213216924089429827e-01
-1.317317317317317205e+01 1.885839461292173336e-01 3.213329112893468786e-01
-1.309309309309309199e+01 1.896903884810172136e-01 3.213443378574860620e-01
-1.301301301301301194e+01 1.907907680927965199e-01 3.213559772792189406e-01
-1.293293293293293189e+01 1.918851983368601022e-01 3.213678348822641695e-01
-1.285285285285285184e+01 1.929737897346849307e-01 3.213799161623354106e-01
-1.277277277277277179e+01 1.940566500817511308e-01 3.213922267895464868e-01
-1.269269269269269174e+01 1.951338845668222910e-01 3.214047726151071371e-01
-1.261261261261261168e+01 1.962055958860380034e-01 3.214175596783177546e-01
-1.253253253253253163e+01 1.972718843521661103e-01 3.214305942138843686e-01
-1.245245245245245158e+01 1.983328479993306248e-01 3.214438826595670262e-01
-1.237237237237237153e+01 1.993885826835185837e-01 3.214574316641801155e-01
-1.229229229229229148e+01 2.004391821791495776e-01 3.214712480959648344e-01
-1.221221221221221143e+01 2.014847382719707203e-01 3.214853390513503495e-01
-1.213213213213213137e+01 2.025253408485342965e-01 3.214997118641285678e-01
-1.205205205205205132e+01 2.035610779824880145e-01 3.215143741150611745e-01
-1.197197197197197127e+01 2.045920360179097064e-01 3.215293336419454695e-01
-1.189189189189189122e+01 2.056182996498957527e-01 3.215445985501618198e-01
-1.181181181181181117e+01 2.066399520026075964e-01 3.215601772237316469e-01
-1.173173173173173112e+01 2.076570747049718280e-01 3.215760783369125408e-01
-1.165165165165165106e+01 2.086697479642148911e-01 3.215923108663605312e-01
-1.157157157157157101e+01 2.096780506374162634e-01 3.216088841038940438e-01
-1.149149149149149096e+01 2.106820603012448112e-01 3.216258076698902402e-01
-1.141141141141141091e+01 2.116818533200483243e-01 3.216430915273529867e-01
-1.133133133133133086e+01 2.126775049124541017e-01 3.216607459966893123e-01
-1.125125125125125081e+01 2.136690892166337730e-01 3.216787817712360442e-01
-1.117117117117117076e+01 2.146566793543891460e-01 3.216972099335811408e-01
-1.109109109109109070e+01 2.156403474942003851e-01 3.217160419727260745e-01
-1.101101101101101065e+01 2.166201649133887297e-01 3.217352898021392793e-01
-1.093093093093093060e+01 2.175962020595336166e-01 3.217549657787541206e-01
-1.085085085085085055e+01 2.185685286112855896e-01 3.217750827229682309e-01
-1.077077077077077050e+01 2.195372135387219648e-01 3.217956539397058280e-01
-1.069069069069069045e+01 2.205023251633804471e-01 3.218166932406074099e-01
-1.061061061061061039e+01 2.214639312181181652e-01 3.218382149674163806e-01
-1.053053053053053034e+01 2.224220989069361498e-01 3.218602340166378806e-01
-1.045045045045045029e+01 2.233768949649156399e-01 3.218827658655499246e-01
-1.037037037037037024e+01 2.243283857184133756e-01 3.219058265996501689e-01
-1.029029029029029019e+01 2.252766371456678407e-01 3.219294329416338418e-01
-1.021021021021021014e+01 2.262217149379690539e-01 3.219536022819967647e-01
-1.013013013013013008e+01 2.271636845615529476e-01 3.219783527113723731e-01
-1.005005005005005003e+01 2.281026113203835082e-01 3.220037030547155954e-01
-9.969969969969969981e+00 2.290385604199943470e-01 3.220296729074524911e-01
-9.889889889889889929e+00 2.299715970325662273e-01 3.220562826737308759e-01
-9.809809809809809877e+00 2.309017863634287016e-01 3.220835536069084348e-01
-9.729729729729729826e+00 2.318291937191770957e-01 3.221115078524345865e-01
-9.649649649649649774e+00 2.327538845776131182e-01 3.221401684932828080e-01
-9.569569569569569722e+00 2.336759246597227557e-01 3.221695595981164950e-01
-9.489489489489489671e+00 2.345953800039187742e-01 3.221997062723722660e-01
-9.409409409409409619e+00 2.355123170427953216e-01 3.222306347124684334e-01
-9.329329329329329568e+00 2.364268026826434055e-01 3.222623722633580767e-01
-9.249249249249249516e+00 2.373389043860095193e-01 3.222949474796664160e-01
-9.169169169169169464e+00 2.382486902575850218e-01 3.223283901906693338e-01
-9.089089089089089413e+00 2.391562291337398227e-01 3.223627315693935458e-01
-9.009009009009009361e+00 2.400615906760386609e-01 3.223980042061397877e-01
-8.928928928928929309e+00 2.409648454690961616e-01 3.224342421867570918e-01
-8.848848848848849258e+00 2.418660651231609726e-01 3.224714811760233668e-01
-8.768768768768769206e+00 2.427653223818449779e-01 3.225097585065168637e-01
-8.688688688688689155e+00 2.436626912354482033e-01 3.225491132733990796e-01
-8.608608608608609103e+00 2.445582470403667719e-01 3.225895864355616260e-01
-8.528528528528529051e+00 2.454520666451081023e-01 3.226312209236334994e-01
-8.448448448448449000e+00 2.463442285234876128e-01 3.226740617553874313e-01
-8.368368368368368948e+00 2.472348129156229368e-01 3.227181561591320746e-01
-8.288288288288288896e+00 2.481239019774005850e-01 3.227635537057286785e-01
-8.208208208208208845e+00 2.490115799391444951e-01 3.228103064499335817e-01
-8.128128128128128793e+00 2.498979332742879977e-01 3.228584690818273040e-01
-8.048048048048048742e+00 2.507830508789131718e-01 3.229080990891649572e-01
-7.967967967967965137e+00 2.516670242631106058e-01 3.229592569315615780e-01
-7.887887887887885086e+00 2.525499477551964578e-01 3.230120062275118054e-01
-7.807807807807805034e+00 2.534319187199220447e-01 3.230664139553414138e-01
-7.727727727727724982e+00 2.543130377919207152e-01 3.231225506692928517e-01
-7.647647647647644931e+00 2.551934091257568316e-01 3.231804907320676157e-01
-7.567567567567564879e+00 2.560731406640759933e-01 3.232403125652795750e-01
-7.487487487487484827e+00 2.569523444255070177e-01 3.233020989194211325e-01
-7.407407407407404776e+00 2.578311368141279480e-01 3.233659371651031456e-01
-7.327327327327324724e+00 2.587096389525007090e-01 3.234319196075200464e-01
-7.247247247247244673e+00 2.595879770404764808e-01 3.235001438262859463e-01
-7.167167167167164621e+00 2.604662827422197791e-01 3.235707130430217626e-01
-7.087087087087084569e+00 2.613446936041417534e-01 3.236437365193260973e-01
-7.007007007007004518e+00 2.622233535067413635e-01 3.237193299880463115e-01
-6.926926926926924466e+00 2.631024131536623401e-01 3.237976161210904258e-01
-6.846846846846844414e+00 2.639820306016574802e-01 3.238787250373771909e-01
-6.766766766766764363e+00 2.648623718355521128e-01 3.239627948549329006e-01
-6.686686686686684311e+00 2.657436113927708621e-01 3.240499722915914926e-01
-6.606606606606604259e+00 2.666259330425168050e-01 3.241404133192848924e-01
-6.526526526526524208e+00 2.675095305252841449e-01 3.242342838774802116e-01
-6.446446446446444156e+00 2.683946083590633136e-01 3.243317606519934282e-01
-6.366366366366364105e+00 2.692813827193561993e-01 3.244330319261550799e-01
-6.286286286286284053e+00 2.701700824009950486e-01 3.245382985121576525e-01
-6.206206206206204001e+00 2.710609498707359788e-01 3.246477747713875650e-01
-6.126126126126123950e+00 2.719542424207385123e-01 3.247616897336511599e-01
-6.046046046046043898e+00 2.728502334343169133e-01 3.248802883264750307e-01
-5.965965965965963846e+00 2.737492137768361422e-01 3.250038327271060901e-01
-5.885885885885883795e+00 2.746514933263060065e-01 3.251326038515044425e-01
-5.805805805805803743e+00 2.755574026601731452e-01 3.252669029965362668e-01
-5.725725725725723692e+00 2.764672949170566274e-01 3.254070536537710945e-01
-5.645645645645643640e+00 2.773815478547382307e-01 3.255534035158385020e-01
-5.565565565565563588e+00 2.783005661287249466e-01 3.257063266992374362e-01
-5.485485485485483537e+00 2.792247838191520559e-01 3.258662262109047192e-01
-5.405405405405403485e+00 2.801546672378256164e-01 3.260335366898168830e-01
-5.325325325325323433e+00 2.810907180518910642e-01 3.262087274595192321e-01
-5.245245245245243382e+00 2.820334767660882536e-01 3.263923059328763254e-01
-5.165165165165163330e+00 2.829835266119730686e-01 3.265848214166596208e-01
-5.085085085085083278e+00 2.839414979000022266e-01 3.267868693710169192e-01
-5.005005005005003227e+00 2.849080728992579581e-01 3.269990961876111935e-01
-4.924924924924923175e+00 2.858839913200436622e-01 3.272222045605474028e-01
-4.844844844844843124e+00 2.868700564869943737e-01 3.274569595364470453e-01
-4.764764764764763072e+00 2.878671423050652711e-01 3.277041953445739564e-01
-4.684684684684683020e+00 2.888762011383463890e-01 3.279648231252578761e-01
-4.604604604604602969e+00 2.898982727426333561e-01 3.282398396956203168e-01
-4.524524524524522917e+00 2.909344944179359516e-01 3.285303375165157247e-01
-4.444444444444442865e+00 2.919861125774673161e-01 3.288375160546361253e-01
-4.364364364364362814e+00 2.930544959664266313e-01 3.291626947700507233e-01
-4.284284284284282762e+00 2.941411508085144400e-01 3.295073280035836216e-01
-4.204204204204202711e+00 2.952477382125547889e-01 3.298730220922541645e-01
-4.124124124124122659e+00 2.963760942382627772e-01 3.302615551069562616e-01
-4.044044044044042607e+00 2.975282531022458987e-01 3.306748996877126867e-01
-3.963963963963962556e+00 2.987064741067618212e-01 3.311152495522409200e-01
-3.883883883883882504e+00 2.999132729998322255e-01 3.315850503783441816e-01
-3.803803803803802452e+00 3.011514586328227772e-01 3.320870359166070984e-01
-3.723723723723722401e+00 3.024241759795137652e-01 3.326242703858589000e-01
-3.643643643643642349e+00 3.037349568308184700e-01 3.332001984516551607e-01
-3.563563563563562298e+00 3.050877797974369532e-01 3.338187044032253081e-01
-3.483483483483482246e+00 3.064871416600108422e-01 3.344841825479707431e-01
-3.403403403403402194e+00 3.079381426314070636e-01 3.352016213630895636e-01
-3.323323323323322143e+00 3.094465887777089197e-01 3.359767046200899943e-01
-3.243243243243242091e+00 3.110191157372254045e-01 3.368159335833452173e-01
-3.163163163163162039e+00 3.126633390552967517e-01 3.377267755529308468e-01
-3.083083083083081988e+00 3.143880380223790794e-01 3.387178455795634147e-01
-3.003003003003001936e+00 3.162033820137655771e-01 3.397991302745743680e-01
-2.922922922922921884e+00 3.181212111972638867e-01 3.409822654850809820e-01
-2.842842842842841833e+00 3.201553874148834744e-01 3.422808835168081876e-01
-2.762762762762761781e+00 3.223222365214290508e-01 3.437110510270230401e-01
-2.682682682682681730e+00 3.246411111749625822e-01 3.452918263722358216e-01
-2.602602602602601678e+00 3.271351140861268325e-01 3.470459761389033115e-01
-2.522522522522521626e+00 3.298320376977235679e-01 3.490009064546011341e-01
-2.442442442442441575e+00 3.327655997967723933e-01 3.511898880737120976e-01
-2.362362362362361523e+00 3.359770898813854711e-01 3.536536893593433262e-01
-2.282282282282281471e+00 3.395175951946957649e-01 3.564427850923069796e-01
-2.202202202202201420e+00 3.434510600337480346e-01 3.596203933160349031e-01
-2.122122122122121368e+00 3.478585678865608322e-01 3.632667277366396497e-01
-2.042042042042041317e+00 3.528444603057080409e-01 3.674850765634724015e-01
-1.961961961961961265e+00 3.585452885025598446e-01 3.724106991678131640e-01
-1.881881881881881213e+00 3.651432680395533814e-01 3.782242037146891778e-01
-1.801801801801801162e+00 3.728871474466370350e-01 3.851723048918643255e-01
-1.721721721721721110e+00 3.821257954229447251e-01 3.936012466954068034e-01
-1.641641641641641058e+00 3.933647004204396946e-01 4.040130493595368577e-01
-1.561561561561561007e+00 4.073662656172400420e-01 4.171653988600837470e-01
-1.481481481481480955e+00 4.253401890320115952e-01 4.342613402575517534e-01
-1.401401401401400904e+00 4.493373197317424572e-01 4.573418876190379900e-01
-1.321321321321320852e+00 4.831638419098411297e-01 4.901977293029649574e-01
-1.241241241241240800e+00 5.348795324665773787e-01 5.408618775995309713e-01
-1.161161161161160749e+00 6.256075846200852553e-01 6.304040347941578526e-01
-1.081081081081080697e+00 8.399109244690949883e-01 8.432459299990169299e-01
-1.001001001001000645e+00 7.165649866829305381e+00 7.166013486901030127e+00
-9.209209209209205937e-01 3.900635787342234901e-05 5.411823399610362744e-05
-8.408408408408405421e-01 9.241383399230432527e-06 2.020358494673430918e-05
-7.607607607607604905e-01 2.509011919438324481e-06 1.171928479301741835e-05
-6.806806806806804389e-01 -7.076339240793338580e-08 8.149569171387117722e-06
-6.006006006006003872e-01 -1.318827369824418699e-06 6.268515152734124416e-06
-5.205205205205203356e-01 -2.009898832937332181e-06 5.147031051230577721e-06
-4.404404404404402840e-01 -2.428535844002260015e-06 4.427798170564290930e-06
-3.603603603603602323e-01 -2.699227171722878159e-06 3.947446447381812094e-06
-2.802802802802801807e-01 -2.883113826737639855e-06 3.622409690382244829e-06
-2.002002002002001291e-01 -3.012638783401238172e-06 3.406808919693717437e-06
-1.201201201201200774e-01 -3.105772662185176773e-06 3.274675547414751468e-06
-4.004004004004002581e-02 -3.172402902503083834e-06 3.211777765004595177e-06
4.004004004004002581e-02 -3.217298542729657575e-06 3.211777765004595177e-06
1.201201201201200774e-01 -3.241334745809591902e-06 3.274675547414751468e-06
2.002002002002001291e-01 -3.241579962609474048e-06 3.406808919693717437e-06
2.802802802802801807e-01 -3.210266793220828397e-06 3.622409690382244829e-06
3.603603603603602323e-01 -3.132095448451258549e-06 3.947446447381812094e-06
4.404404404404402840e-01 -2.978273999137590497e-06 4.427798170564290930e-06
5.205205205205203356e-01 -2.693066839872776590e-06 5.147031051230577721e-06
6.006006006006003872e-01 -2.160702996394853071e-06 6.268515152734124416e-06
6.806806806806804389e-01 -1.112210867503059908e-06 8.149569171387117722e-06
7.607607607607604905e-01 1.195064765075465536e-06 1.171928479301741835e-05
8.408408408408405421e-01 7.499823874825021694e-06 2.020358494673430918e-05
9.209209209209205937e-01 3.635698656566449191e-05 5.411823399610362744e-05
1.001001001001000645e+00 7.166366719783864525e+00 7.166013486901030127e+00
1.081081081081080697e+00 8.464920081878120062e-01 8.432459299990169299e-01
1.161161161161160749e+00 6.350632329424306111e-01 6.304040347941578526e-01
1.241241241241240800e+00 5.466613896452240384e-01 5.408618775995309713e-01
1.321321321321320852e+00 4.970029773967576947e-01 4.901977293029649574e-01
1.401401401401400904e+00 4.650707355199429349e-01 4.573418876190379900e-01
1.481481481481480955e+00 4.428579221985097791e-01 4.342613402575517534e-01
1.561561561561561007e+00 4.265890738432603357e-01 4.171653988600837470e-01
1.641641641641641058e+00 4.142328473280481038e-01 4.040130493595368577e-01
1.721721721721721110e+00 4.045927440079641890e-01 3.936012466954068034e-01
1.801801801801801162e+00 3.969157220541060238e-01 3.851723048918643255e-01
1.881881881881881213e+00 3.907031770835894258e-01 3.782242037146891778e-01
1.961961961961961265e+00 3.856114508169191657e-01 3.724106991678131640e-01
2.042042042042041317e+00 3.813958323930848882e-01 3.674850765634724015e-01
2.122122122122121368e+00 3.778772972205595715e-01 3.632667277366396497e-01
2.202202202202201420e+00 3.749218583182832853e-01 3.596203933160349031e-01
2.282282282282281471e+00 3.724272645187806652e-01 3.564427850923069796e-01
2.362362362362361523e+00 3.703141578966459013e-01 3.536536893593433262e-01
2.442442442442441575e+00 3.685200343601733319e-01 3.511898880737120976e-01
2.522522522522521626e+00 3.669950205541680499e-01 3.490009064546011341e-01
2.602602602602601678e+00 3.656988591597118976e-01 3.470459761389033115e-01
2.682682682682681730e+00 3.645987170715248582e-01 3.452918263722358216e-01
2.762762762762761781e+00 3.636675656201148743e-01 3.437110510270230401e-01
2.842842842842841833e+00 3.628829658735046593e-01 3.422808835168081876e-01
2.922922922922921884e+00 3.622261455864155266e-01 3.409822654850809820e-01
3.003003003003001936e+00 3.616812893032170795e-01 3.397991302745743680e-01
3.083083083083081988e+00 3.612349863854524279e-01 3.387178455795634147e-01
3.163163163163162039e+00 3.608757975103373816e-01 3.377267755529308468e-01
3.243243243243242091e+00 3.605939110628441080e-01 3.368159335833452173e-01
3.323323323323322143e+00 3.603808684570509735e-01 3.359767046200899943e-01
3.403403403403402194e+00 3.602293428262004493e-01 3.352016213630895636e-01
3.483483483483482246e+00 3.601329594061254968e-01 3.344841825479707431e-01
3.563563563563562298e+00 3.600861487635370062e-01 3.338187044032253081e-01
3.643643643643642349e+00 3.600840261002258291e-01 3.332001984516551607e-01
3.723723723723722401e+00 3.601222914098601846e-01 3.326242703858589000e-01
3.803803803803802452e+00 3.601971464239002163e-01 3.320870359166070984e-01
3.883883883883882504e+00 3.603052251612998691e-01 3.315850503783441816e-01
3.963963963963962556e+00 3.604435355671590790e-01 3.311152495522409200e-01
4.044044044044042607e+00 3.606094102414857949e-01 3.306748996877126867e-01
4.124124124124122659e+00 3.608004646592442577e-01 3.302615551069562616e-01
4.204204204204202711e+00 3.610145615951994569e-01 3.298730220922541645e-01
4.284284284284282762e+00 3.612497807125076288e-01 3.295073280035836216e-01
4.364364364364362814e+00 3.615043924681078380e-01 3.291626947700507233e-01
4.444444444444442865e+00 3.617768356423792797e-01 3.288375160546361253e-01
4.524524524524522917e+00 3.620656979240595708e-01 3.285303375165157247e-01
4.604604604604602969e+00 3.623696990807552809e-01 3.282398396956203168e-01
4.684684684684683020e+00 3.626876763256933200e-01 3.279648231252578761e-01
4.764764764764763072e+00 3.630185715565849014e-01 3.277041953445739564e-01
4.844844844844843124e+00 3.633614201957022227e-01 3.274569595364470453e-01
4.924924924924923175e+00 3.637153414038956090e-01 3.272222045605474028e-01
5.005005005005003227e+00 3.640795294771860813e-01 3.269990961876111935e-01
5.085085085085083278e+00 3.644532462642440240e-01 3.267868693710169192e-01
5.165165165165163330e+00 3.648358144676705495e-01 3.265848214166596208e-01
5.245245245245243382e+00 3.652266117125102518e-01 3.263923059328763254e-01
5.325325325325323433e+00 3.656250652825360770e-01 3.262087274595192321e-01
5.405405405405403485e+00 3.660306474392153175e-01 3.260335366898168830e-01
5.485485485485483537e+00 3.664428712503429164e-01 3.258662262109047192e-01
5.565565565565563588e+00 3.668612868655237169e-01 3.257063266992374362e-01
5.645645645645643640e+00 3.672854781843045147e-01 3.255534035158385020e-01
5.725725725725723692e+00 3.677150598700979489e-01 3.254070536537710945e-01
5.805805805805803743e+00 3.681496746692535238e-01 3.252669029965362668e-01
5.885885885885883795e+00 3.685889909999721104e-01 3.251326038515044425e-01
5.965965965965963846e+00 3.690327007803042014e-01 3.250038327271060901e-01
6.046046046046043898e+00 3.694805174683834514e-01 3.248802883264750307e-01
6.126126126126123950e+00 3.699321742914050692e-01 3.247616897336511599e-01
6.206206206206204001e+00 3.703874226427682492e-01 3.246477747713875650e-01
6.286286286286284053e+00 3.708460306292886144e-01 3.245382985121576525e-01
6.366366366366364105e+00 3.713077817525686219e-01 3.244330319261550799e-01
6.446446446446444156e+00 3.717724737104943777e-01 3.243317606519934282e-01
6.526526526526524208e+00 3.722399173064590006e-01 3.242342838774802116e-01
6.606606606606604259e+00 3.727099354553429778e-01 3.241404133192848924e-01
6.686686686686684311e+00 3.731823622765333970e-01 3.240499722915914926e-01
6.766766766766764363e+00 3.736570422653396895e-01 3.239627948549329006e-01
6.846846846846844414e+00 3.741338295351351317e-01 3.238787250373771909e-01
6.926926926926924466e+00 3.746125871233821347e-01 3.237976161210904258e-01
7.007007007007004518e+00 3.750931863554382018e-01 3.237193299880463115e-01
7.087087087087084569e+00 3.755755062606949135e-01 3.236437365193260973e-01
7.167167167167164621e+00 3.760594330361691773e-01 3.235707130430217626e-01
7.247247247247244673e+00 3.765448595531794007e-01 3.235001438262859463e-01
7.327327327327324724e+00 3.770316849031821738e-01 3.234319196075200464e-01
7.407407407407404776e+00 3.775198139792522722e-01 3.233659371651031456e-01
7.487487487487484827e+00 3.780091570900299125e-01 3.233020989194211325e-01
7.567567567567564879e+00 3.784996296032853702e-01 3.232403125652795750e-01
7.647647647647644931e+00 3.789911516165250793e-01 3.231804907320676157e-01
7.727727727727724982e+00 3.794836476523150148e-01 3.231225506692928517e-01
7.807807807807805034e+00 3.799770463762184858e-01 3.230664139553414138e-01
7.887887887887885086e+00 3.804712803354463602e-01 3.230120062275118054e-01
7.967967967967965137e+00 3.809662857164972105e-01 3.229592569315615780e-01
8.048048048048045189e+00 3.814620021202240752e-01 3.229080990891649572e-01
8.128128128128125240e+00 3.819583723529068608e-01 3.228584690818273040e-01
8.208208208208205292e+00 3.824553422320367546e-01 3.228103064499336372e-01
8.288288288288285344e+00 3.829528604056491869e-01 3.227635537057286785e-01
8.368368368368365395e+00 3.834508781841192149e-01 3.227181561591320746e-01
8.448448448448445447e+00 3.839493493834593707e-01 3.226740617553874313e-01
8.528528528528525499e+00 3.844482301792196965e-01 3.226312209236334994e-01
8.608608608608605550e+00 3.849474789701804456e-01 3.225895864355616260e-01
8.688688688688685602e+00 3.854470562510938780e-01 3.225491132733990796e-01
8.768768768768765653e+00 3.859469244937924759e-01 3.225097585065169747e-01
8.848848848848845705e+00 3.864470480360445714e-01 3.224714811760233668e-01
8.928928928928925757e+00 3.869473929775802401e-01 3.224342421867570918e-01
9.009009009009005808e+00 3.874479270827667077e-01 3.223980042061397877e-01
9.089089089089085860e+00 3.879486196894496031e-01 3.223627315693935458e-01
9.169169169169165912e+00 3.884494416235210745e-01 3.223283901906693893e-01
9.249249249249245963e+00 3.889503651188011002e-01 3.222949474796664715e-01
9.329329329329326015e+00 3.894513637418638985e-01 3.222623722633581322e-01
9.409409409409406067e+00 3.899524123214597182e-01 3.222306347124684334e-01
9.489489489489486118e+00 3.904534868822144844e-01 3.221997062723722660e-01
9.569569569569566170e+00 3.909545645823158111e-01 3.221695595981164950e-01
9.649649649649646221e+00 3.914556236549099344e-01 3.221401684932828080e-01
9.729729729729726273e+00 3.919566433529639293e-01 3.221115078524346420e-01
9.809809809809806325e+00 3.924576038973571213e-01 3.220835536069084348e-01
9.889889889889886376e+00 3.929584864279885847e-01 3.220562826737308759e-01
9.969969969969966428e+00 3.934592729577049419e-01 3.220296729074524911e-01
1.005005005005004648e+01 3.939599463288606662e-01 3.220037030547155954e-01
1.013013013013012653e+01 3.944604901723403056e-01 3.219783527113723176e-01
1.021021021021020658e+01 3.949608888688887487e-01 3.219536022819967647e-01
1.029029029029028663e+01 3.954611275126012071e-01 3.219294329416338973e-01
1.037037037037036669e+01 3.959611918764279204e-01 3.219058265996502244e-01
1.045045045045044674e+01 3.964610683795829482e-01 3.218827658655499246e-01
1.053053053053052679e+01 3.969607440567249901e-01 3.218602340166378806e-01
1.061061061061060684e+01 3.974602065288059816e-01 3.218382149674163806e-01
1.069069069069068689e+01 3.979594439754884361e-01 3.218166932406074654e-01
1.077077077077076694e+01 3.984584451090270041e-01 3.217956539397057725e-01
1.085085085085084700e+01 3.989571991495380887e-01 3.217750827229682309e-01
1.093093093093092705e+01 3.994556958015633708e-01 3.217549657787541206e-01
1.101101101101100710e+01 3.999539252318566329e-01 3.217352898021392793e-01
1.109109109109108715e+01 4.004518780483198315e-01 3.217160419727260745e-01
1.117117117117116720e+01 4.009495452800204696e-01 3.216972099335811408e-01
1.125125125125124725e+01 4.014469183582282108e-01 3.216787817712359887e-01
1.133133133133133441e+01 4.019439890984132235e-01 3.216607459966893123e-01
1.141141141141141446e+01 4.024407496831454156e-01 3.216430915273529867e-01
1.149149149149149451e+01 4.029371926458513720e-01 3.216258076698902402e-01
1.157157157157157457e+01 4.034333108553747604e-01 3.216088841038940438e-01
1.165165165165165462e+01 4.039290975012964635e-01 3.215923108663604757e-01
1.173173173173173467e+01 4.044245460799709146e-01 3.215760783369125408e-01
1.181181181181181472e+01 4.049196503812424464e-01 3.215601772237317024e-01
1.189189189189189477e+01 4.054144044758017373e-01 3.215445985501618198e-01
1.197197197197197482e+01 4.059088027031437229e-01 3.215293336419454695e-01
1.205205205205205488e+01 4.064028396601035431e-01 3.215143741150611745e-01
1.213213213213213493e+01 4.068965101899282288e-01 3.214997118641285678e-01
1.221221221221221498e+01 4.073898093718647528e-01 3.214853390513503495e-01
1.229229229229229503e+01 4.078827325112301394e-01 3.214712480959648344e-01
1.237237237237237508e+01 4.083752751299428718e-01 3.214574316641800600e-01
1.245245245245245513e+01 4.088674329574857880e-01 3.214438826595670817e-01
1.253253253253253519e+01 4.093592019222865308e-01 3.214305942138843686e-01
1.261261261261261524e+01 4.098505781434805262e-01 3.214175596783178102e-01
1.269269269269269529e+01 4.103415579230518251e-01 3.214047726151070816e-01
1.277277277277277534e+01 4.108321377383196138e-01 3.213922267895464868e-01
1.285285285285285539e+01 4.113223142347606220e-01 3.213799161623352441e-01
1.293293293293293544e+01 4.118120842191447806e-01 3.213678348822641695e-01
1.301301301301301550e+01 4.123014446529735255e-01 3.213559772792189406e-01
1.309309309309309555e+01 4.127903926461983231e-01 3.213443378574861176e-01
1.317317317317317560e+01 4.132789254512143629e-01 3.213329112893468786e-01
1.325325325325325565e+01 4.137670404571062166e-01 3.213216924089428161e-01
1.333333333333333570e+01 4.142547351841394665e-01 3.213106762064034116e-01
1.341341341341341575e+01 4.147420072784809841e-01 3.212998578222186485e-01
1.349349349349349581e+01 4.152288545071423087e-01 3.212892325418507111e-01
1.357357357357357586e+01 4.157152747531289161e-01 3.212787957905663960e-01
1.365365365365365591e+01 4.162012660107874962e-01 3.212685431284856286e-01
1.373373373373373596e+01 4.166868263813419127e-01 3.212584702458331498e-01
1.381381381381381601e+01 4.171719540686095740e-01 3.212485729583839933e-01
1.389389389389389606e+01 4.176566473748836716e-01 3.212388472030947573e-01
1.397397397397397611e+01 4.181409046969797871e-01 3.212292890339104590e-01
1.405405405405405617e+01 4.186247245224323787e-01 3.212198946177410863e-01
1.413413413413413622e+01 4.191081054258410377e-01 3.212106602305981329e-01
1.421421421421421627e+01 4.195910460653468621e-01 3.212015822538844545e-01
1.429429429429429632e+01 4.200735451792467212e-01 3.211926571708313971e-01
1.437437437437437637e+01 4.205556015827245364e-01 3.211838815630750354e-01
1.445445445445445642e+01 4.210372141647046318e-01 3.211752521073668043e-01
1.453453453453453648e+01 4.215183818848111663e-01 3.211667655724108061e-01
1.461461461461461653e+01 4.219991037704338144e-01 3.211584188158251307e-01
1.469469469469469658e+01 4.224793789138901468e-01 3.211502087812177497e-01
1.477477477477477663e+01 4.229592064696829357e-01 3.211421324953752099e-01
1.485485485485485668e+01 4.234385856518385616e-01 3.211341870655582964e-01
1.493493493493493673e+01 4.239175157313336273e-01 3.211263696768987819e-01
1.501501501501501679e+01 4.243959960335890735e-01 3.211186775898954293e-01
1.509509509509509684e+01 4.248740259360402338e-01 3.211111081380024768e-01
1.517517517517517689e+01 4.253516048657690063e-01 3.211036587253075503e-01
1.525525525525525694e+01 4.258287322971925359e-01 3.210963268242970070e-01
1.533533533533533699e+01 4.263054077498117378e-01 3.210891099737013255e-01
1.541541541541541704e+01 4.267816307859997327e-01 3.210820057764211533e-01
1.549549549549549710e+01 4.272574010088401320e-01 3.210750118975271294e-01
1.557557557557557715e+01 4.277327180599958534e-01 3.210681260623346467e-01
1.565565565565565720e+01 4.282075816176135197e-01 3.210613460545437836e-01
1.573573573573573725e+01 4.286819913942479521e-01 3.210546697144511241e-01
1.581581581581581730e+01 4.291559471348074806e-01 3.210480949372205295e-01
1.589589589589589735e+01 4.296294486145082470e-01 3.210416196712183590e-01
1.597597597597597741e+01 4.301024956368320606e-01 3.210352419164058113e-01
1.605605605605605746e+01 4.305750880314816453e-01 3.210289597227883318e-01
1.613613613613613751e+01 4.310472256523200651e-01 3.210227711889194202e-01
1.621621621621621756e+01 4.315189083752888899e-01 3.210166744604556199e-01
1.629629629629629761e+01 4.319901360962938863e-01 3.210106677287618004e-01
1.637637637637637766e+01 4.324609087290449683e-01 3.210047492295650118e-01
1.645645645645645772e+01 4.329312262028394698e-01 3.209989172416536918e-01
1.653653653653653777e+01 4.334010884602757518e-01 3.209931700856212822e-01
1.661661661661661782e+01 4.338704954548738835e-01 3.209875061226530324e-01
1.669669669669669787e+01 4.343394471485969022e-01 3.209819237533529379e-01
1.677677677677677792e+01 4.348079435092402911e-01 3.209764214166101470e-01
1.685685685685685797e+01 4.352759845076705769e-01 3.209709975885043920e-01
1.693693693693693803e+01 4.357435701148872909e-01 3.209656507812461701e-01
1.701701701701701808e+01 4.362107002988697690e-01 3.209603795421528960e-01
1.709709709709709813e+01 4.366773750211772609e-01 3.209551824526588604e-01
1.717717717717717818e+01 4.371435942332525526e-01 3.209500581273573849e-01
1.725725725725725823e+01 4.376093578723840305e-01 3.209450052130740083e-01
1.733733733733733828e+01 4.380746658572510221e-01 3.209400223879705361e-01
1.741741741741741833e+01 4.385395180829965711e-01 3.209351083606771793e-01
1.749749749749749839e+01 4.390039144157177886e-01 3.209302618694526155e-01
1.757757757757757844e+01 4.394678546862863522e-01 3.209254816813724709e-01
1.765765765765765849e+01 4.399313386833502149e-01 3.209207665915411178e-01
1.773773773773773854e+01 4.403943661453713632e-01 3.209161154223310608e-01
1.781781781781781859e+01 4.408569367514945658e-01 3.209115270226446937e-01
1.789789789789789864e+01 4.413190501110052510e-01 3.209070002671995936e-01
1.797797797797797870e+01 4.417807057510734770e-01 3.209025340558364081e-01
1.805805805805805875e+01 4.422419031024008018e-01 3.208981273128487799e-01
1.813813813813813880e+01 4.427026414822817224e-01 3.208937789863328116e-01
1.821821821821821885e+01 4.431629200744559571e-01 3.208894880475578471e-01
1.829829829829829890e+01 4.436227379049521580e-01 3.208852534903558484e-01
1.837837837837837895e+01 4.440820938128550721e-01 3.208810743305300917e-01
1.845845845845845901e+01 4.445409864146143142e-01 3.208769496052810144e-01
1.853853853853853906e+01 4.449994140600175285e-01 3.208728783726501610e-01
1.861861861861861911e+01 4.454573747772844761e-01 3.208688597109810026e-01
1.869869869869869916e+01 4.459148662037907829e-01 3.208648927183959665e-01
1.877877877877877921e+01 4.463718854974938477e-01 3.208609765122878432e-01
1.885885885885885926e+01 4.468284292220526255e-01 3.208571102288285681e-01
1.893893893893893932e+01 4.472844931953927072e-01 3.208532930224911595e-01
1.901901901901901937e+01 4.477400722864264826e-01 3.208495240655856451e-01
1.909909909909909942e+01 4.481951601364664306e-01 3.208458025478096443e-01
1.917917917917917947e+01 4.486497487682423180e-01 3.208421276758109397e-01
1.925925925925925952e+01 4.491038280217534706e-01 3.208384986727645383e-01
1.933933933933933957e+01 4.495573847132026679e-01 3.208349147779602228e-01
1.941941941941941963e+01 4.500104013309056961e-01 3.208313752464023727e-01
1.949949949949949968e+01 4.504628539137295884e-01 3.208278793484229396e-01
1.957957957957957973e+01 4.509147083849646132e-01 3.208244263693033060e-01
1.965965965965965978e+01 4.513659137012012157e-01 3.208210156089085774e-01
1.973973973973973983e+01 4.518163876134786427e-01 3.208176463813314783e-01
1.981981981981981988e+01 4.522659821385270340e-01 3.208143180145466289e-01
1.989989989989989994e+01 4.527143759600874562e-01 3.208110298500745916e-01
1.997997997997997999e+01 4.531605049814780850e-01 3.208077812426554098e-01
2.006006006006006004e+01 4.536107973405703597e-01 3.208045715599309178e-01
2.014014014014014009e+01 4.540591093250804788e-01 3.208014001821366534e-01
2.022022022022022014e+01 4.545094380914384558e-01 3.207982665018014323e-01
2.030030030030030019e+01 4.549598008982541630e-01 3.207951699234559140e-01
2.038038038038038025e+01 4.554099155243922503e-01 3.207921098633496060e-01
2.046046046046046030e+01 4.558596931354511050e-01 3.207890857491737524e-01
2.054054054054054035e+01 4.563090961118047573e-01 3.207860970197943251e-01
2.062062062062062040e+01 4.567581057632400521e-01 3.207831431249903997e-01
2.070070070070070045e+01 4.572067118750561265e-01 3.207802235252005807e-01
2.078078078078078050e+01 4.576549085418151197e-01 3.207773376912756991e-01
2.086086086086086056e+01 4.581026922582561167e-01 3.207744851042387824e-01
2.094094094094094061e+01 4.585500609512634385e-01 3.207716652550511860e-01
2.102102102102102066e+01 4.589970134495818810e-01 3.207688776443847201e-01
2.110110110110110071e+01 4.594435491750391010e-01 3.207661217824002153e-01
2.118118118118118076e+01 4.598896679536035315e-01 3.207633971885318069e-01
2.126126126126126081e+01 4.603353698949176342e-01 3.207607033912772132e-01
2.134134134134134086e+01 4.607806553127785643e-01 3.207580399279926775e-01
2.142142142142142092e+01 4.612255246710628143e-01 3.207554063446943493e-01
2.150150150150150097e+01 4.616699785460003369e-01 3.207528021958643838e-01
2.158158158158158102e+01 4.621140175992517474e-01 3.207502270442618153e-01
2.166166166166166107e+01 4.625576425583109996e-01 3.207476804607389265e-01
2.174174174174174112e+01 4.630008542019872220e-01 3.207451620240618362e-01
2.182182182182182117e+01 4.634436533494755706e-01 3.207426713207359170e-01
2.190190190190190123e+01 4.638860408520114609e-01 3.207402079448359866e-01
2.198198198198198128e+01 4.643280175864162862e-01 3.207377714978401073e-01
2.206206206206206133e+01 4.647695844500462914e-01 3.207353615884686593e-01
2.214214214214214138e+01 4.652107423567914957e-01 3.207329778325261893e-01
2.222222222222222143e+01 4.656514922338866880e-01 3.207306198527485330e-01
2.230230230230230148e+01 4.660918350193318238e-01 3.207282872786529349e-01
2.238238238238238154e+01 4.665317716597965347e-01 3.207259797463923312e-01
2.246246246246246159e+01 4.669713031089038346e-01 3.207236968986132419e-01
2.254254254254254164e+01 4.674104303258113102e-01 3.207214383843168815e-01
2.262262262262262169e+01 4.678491542740302322e-01 3.207192038587244332e-01
2.270270270270270174e+01 4.682874759204415649e-01 3.207169929831442112e-01
2.278278278278278179e+01 4.687253962344599678e-01 3.207148054248446511e-01
2.286286286286286185e+01 4.691629161873359100e-01 3.207126408569273557e-01
2.294294294294294190e+01 4.696000367515514307e-01 3.207104989582052479e-01
2.302302302302302195e+01 4.700367589003126012e-01 3.207083794130838328e-01
2.310310310310310200e+01 4.704730836071039368e-01 3.207062819114435692e-01
2.318318318318318205e+01 4.709090118453141405e-01 3.207042061485270157e-01
2.326326326326326210e+01 4.713445445879012596e-01 3.207021518248278635e-01
2.334334334334334216e+01 4.717796828071097459e-01 3.207001186459822462e-01
2.342342342342342221e+01 4.722144274742179904e-01 3.206981063226635453e-01
2.350350350350350226e+01 4.726487795593190544e-01 3.206961145704792515e-01
2.358358358358358231e+01 4.730827400311285458e-01 3.206941431098694895e-01
2.366366366366366236e+01 4.735163098568133666e-01 3.206921916660100957e-01
2.374374374374374241e+01 4.739494900018410561e-01 3.206902599687155297e-01
2.382382382382382247e+01 4.743822814298476742e-01 3.206883477523458370e-01
2.390390390390390252e+01 4.748146851025172865e-01 3.206864547557148337e-01
2.398398398398398257e+01 4.752467019794768266e-01 3.206845807220005118e-01
2.406406406406406973e+01 4.756783330182012270e-01 3.206827253986587745e-01
2.414414414414414978e+01 4.761095791739313188e-01 3.206808885373368945e-01
2.422422422422422983e+01 4.765404413995937283e-01 3.206790698937915240e-01
2.430430430430430988e+01 4.769709206457374284e-01 3.206772692278059833e-01
2.438438438438438993e+01 4.774010178604691235e-01 3.206754863031121561e-01
2.446446446446446998e+01 4.778307339894007910e-01 3.206737208873118861e-01
2.454454454454455004e+01 4.782600699755986673e-01 3.206719727518016483e-01
2.462462462462463009e+01 4.786890267595407256e-01 3.206702416716981641e-01
2.470470470470471014e+01 4.791176052790731554e-01 3.206685274257659590e-01
2.478478478478479019e+01 4.795458064693774447e-01 3.206668297963468639e-01
2.486486486486487024e+01 4.799736312629361845e-01 3.206651485692904591e-01
2.494494494494495029e+01 4.804010805895039260e-01 3.206634835338860179e-01
2.502502502502503035e+01 4.808281553760810345e-01 3.206618344827978362e-01
2.510510510510511040e+01 4.812548565468890427e-01 3.206602012119990075e-01
2.518518518518519045e+01 4.816811850233495007e-01 3.206585835207087509e-01
2.526526526526527050e+01 4.821071417240651580e-01 3.206569812113310713e-01
2.534534534534535055e+01 4.825327275648033654e-01 3.206553940893937527e-01
2.542542542542543060e+01 4.829579434584786446e-01 3.206538219634896270e-01
2.550550550550551065e+01 4.833827903151409755e-01 3.206522646452180658e-01
2.558558558558559071e+01 4.838072690419638056e-01 3.206507219491296357e-01
2.566566566566567076e+01 4.842313805432298945e-01 3.206491936926696984e-01
2.574574574574575081e+01 4.846551257203267071e-01 3.206476796961247877e-01
2.582582582582583086e+01 4.850785054717359213e-01 3.206461797825699289e-01
2.590590590590591091e+01 4.855015206930258786e-01 3.206446937778163475e-01
2.598598598598599096e+01 4.859241722768468663e-01 3.206432215103610095e-01
2.606606606606607102e+01 4.863464611129256765e-01 3.206417628113373830e-01
2.614614614614615107e+01 4.867683880880606107e-01 3.206403175144665330e-01
2.622622622622623112e+01 4.871899540861199251e-01 3.206388854560098256e-01
2.630630630630631117e+01 4.876111599880386671e-01 3.206374664747224656e-01
2.638638638638639122e+01 4.880320066718151772e-01 3.206360604118080326e-01
2.646646646646647127e+01 4.884524950125133103e-01 3.206346671108742385e-01
2.654654654654655133e+01 4.888726258822603810e-01 3.206332864178885744e-01
2.662662662662663138e+01 4.892924001502451103e-01 3.206319181811368435e-01
2.670670670670671143e+01 4.897118186827237873e-01 3.206305622511803621e-01
2.678678678678679148e+01 4.901308823430158279e-01 3.206292184808159362e-01
2.686686686686687153e+01 4.905495919915089376e-01 3.206278867250352271e-01
2.694694694694695158e+01 4.909679484856604437e-01 3.206265668409856162e-01
2.702702702702703164e+01 4.913859526800004041e-01 3.206252586879327904e-01
2.710710710710711169e+01 4.918036054261339385e-01 3.206239621272214402e-01
2.718718718718719174e+01 4.922209075727449479e-01 3.206226770222401212e-01
2.726726726726727179e+01 4.926378599656004442e-01 3.206214032383843393e-01
2.734734734734735184e+01 4.930544634475538812e-01 3.206201406430215783e-01
2.742742742742743189e+01 4.934707188585512605e-01 3.206188891054564949e-01
2.750750750750751195e+01 4.938866270356340737e-01 3.206176484968971119e-01
2.758758758758759200e+01 4.943021888129448538e-01 3.206164186904217894e-01
2.766766766766767205e+01 4.947174050217345576e-01 3.206151995609465843e-01
2.774774774774775210e+01 4.951322764903651197e-01 3.206139909851934422e-01
2.782782782782783215e+01 4.955468040443174460e-01 3.206127928416591111e-01
2.790790790790791220e+01 4.959609885061968537e-01 3.206116050105842219e-01
2.798798798798799226e+01 4.963748306957402878e-01 3.206104273739236454e-01
2.806806806806807231e+01 4.967883314298213171e-01 3.206092598153171269e-01
2.814814814814815236e+01 4.972014915224583498e-01 3.206081022200600872e-01
2.822822822822823241e+01 4.976143117848201847e-01 3.206069544750761446e-01
2.830830830830831246e+01 4.980267930252341713e-01 3.206058164688887491e-01
2.838838838838839251e+01 4.984389360491946475e-01 3.206046880915943698e-01
2.846846846846847257e+01 4.988507416593676580e-01 3.206035692348360722e-01
2.854854854854855262e+01 4.992622106555995587e-01 3.206024597917771501e-01
2.862862862862863267e+01 4.996733438349263978e-01 3.206013596570761459e-01
2.870870870870871272e+01 5.000841419915800223e-01 3.206002687268610374e-01
2.878878878878879277e+01 5.004946059169960160e-01 3.205991868987049798e-01
2.886886886886887282e+01 5.009047363998230251e-01 3.205981140716032129e-01
2.894894894894895288e+01 5.013145342259309745e-01 3.205970501459471933e-01
2.902902902902903293e+01 5.017240001784174508e-01 3.205959950235041656e-01
2.910910910910911298e+01 5.021331350376186942e-01 3.205949486073923493e-01
2.918918918918919303e+01 5.025419395811157042e-01 3.205939108020595674e-01
2.926926926926927308e+01 5.029504145837464524e-01 3.205928815132614296e-01
2.934934934934935313e+01 5.033585608176097681e-01 3.205918606480399613e-01
2.942942942942943318e+01 5.037663790520781060e-01 3.205908481147018430e-01
2.950950950950951324e+01 5.041738700538045403e-01 3.205898438227990366e-01
2.958958958958959329e+01 5.045810345867330904e-01 3.205888476831071920e-01
2.966966966966967334e+01 5.049878734121051593e-01 3.205878596076069398e-01
2.974974974974975339e+01 5.053943872884723021e-01 3.205868795094640178e-01
2.982982982982983344e+01 5.058005769717016653e-01 3.205859073030097317e-01
2.990990990990991349e+01 5.062064432149874227e-01 3.205849429037229692e-01
2.998998998998999355e+01 5.066119867688604339e-01 3.205839862282113817e-01
3.007007007007007360e+01 5.070172083811945729e-01 3.205830371941934542e-01
3.015015015015015365e+01 5.074221087972208277e-01 3.205820957204803534e-01
3.023023023023023370e+01 5.078266887595305201e-01 3.205811617269596625e-01
3.031031031031031375e+01 5.082309490080912928e-01 3.205802351345768408e-01
3.039039039039039380e+01 5.086348902802516614e-01 3.205793158653197361e-01
3.047047047047047386e+01 5.090385133107522275e-01 3.205784038422012094e-01
3.055055055055055391e+01 5.094418188317366702e-01 3.205774989892441473e-01
3.063063063063063396e+01 5.098448075727570750e-01 3.205766012314640867e-01
3.071071071071071401e+01 5.102474802607892546e-01 3.205757104948548375e-01
3.079079079079079406e+01 5.106498376202376344e-01 3.205748267063731061e-01
3.087087087087087411e+01 5.110518803729463544e-01 3.205739497939226745e-01
3.095095095095095417e+01 5.114536092382104826e-01 3.205730796863408005e-01
3.103103103103103422e+01 5.118550249327827872e-01 3.205722163133827296e-01
3.111111111111111427e+01 5.122561281708850611e-01 3.205713596057085391e-01
3.119119119119119432e+01 5.126569196642190018e-01 3.205705094948682610e-01
3.127127127127127437e+01 5.130574001219720959e-01 3.205696659132888371e-01
3.135135135135135442e+01 5.134575702508320516e-01 3.205688287942600745e-01
3.143143143143143448e+01 5.138574307549926834e-01 3.205679980719221556e-01
3.151151151151151453e+01 5.142569823361652359e-01 3.205671736812522044e-01
3.159159159159159458e+01 5.146562256935879320e-01 3.205663555580515744e-01
3.167167167167167463e+01 5.150551615240358538e-01 3.205655436389337476e-01
3.175175175175175468e+01 5.154537905218294913e-01 3.205647378613111220e-01
3.183183183183183473e+01 5.158521133788473989e-01 3.205639381633840768e-01
3.191191191191191479e+01 5.162501307845310805e-01 3.205631444841281485e-01
3.199199199199199484e+01 5.166478434258990893e-01 3.205623567632833182e-01
3.207207207207207489e+01 5.170452519875545772e-01 3.205615749413415760e-01
3.215215215215215494e+01 5.174423571516955089e-01 3.205607989595362639e-01
3.223223223223223499e+01 5.178391595981240991e-01 3.205600287598310838e-01
3.231231231231231504e+01 5.182356600042560268e-01 3.205592642849088847e-01
3.239239239239239510e+01 5.186318590451326482e-01 3.205585054781610044e-01
3.247247247247247515e+01 5.190277573934257704e-01 3.205577522836771109e-01
3.255255255255255520e+01 5.194233557194520845e-01 3.205570046462345446e-01
3.263263263263263525e+01 5.198186546911794936e-01 3.205562625112889363e-01
3.271271271271271530e+01 5.202136549742391036e-01 3.205555258249627726e-01
3.279279279279279535e+01 5.206083572319329944e-01 3.205547945340370686e-01
3.287287287287287540e+01 5.210027621252452112e-01 3.205540685859409877e-01
3.295295295295295546e+01 5.213968703128489812e-01 3.205533479287426268e-01
3.303303303303303551e+01 5.217906824511193697e-01 3.205526325111396346e-01
3.311311311311311556e+01 5.221841991941401639e-01 3.205519222824501635e-01
3.319319319319319561e+01 5.225774211937153080e-01 3.205512171926037657e-01
3.327327327327327566e+01 5.229703490993763415e-01 3.205505171921326224e-01
3.335335335335335571e+01 5.233629835583938350e-01 3.205498222321628843e-01
3.343343343343343577e+01 5.237553252157854944e-01 3.205491322644060115e-01
3.351351351351351582e+01 5.241473747143252648e-01 3.205484472411506691e-01
3.359359359359359587e+01 5.245391326945557653e-01 3.205477671152539565e-01
3.367367367367367592e+01 5.249305997947916191e-01 3.205470918401340241e-01
3.375375375375375597e+01 5.253217766511353304e-01 3.205464213697615250e-01
3.383383383383383602e+01 5.257126638974823907e-01 3.205457556586514545e-01
3.391391391391391608e+01 5.261032621655328256e-01 3.205450946618565444e-01
3.399399399399399613e+01 5.264935720847977452e-01 3.205444383349585480e-01
3.407407407407407618e+01 5.268835942826116669e-01 3.205437866340614672e-01
3.415415415415415623e+01 5.272733293841395108e-01 3.205431395157840035e-01
3.423423423423423628e+01 5.276627780123867018e-01 3.205424969372521748e-01
3.431431431431431633e+01 5.280519407882089400e-01 3.205418588560922655e-01
3.439439439439439639e+01 5.284408183303190842e-01 3.205412252304240539e-01
3.447447447447447644e+01 5.288294112552982540e-01 3.205405960188537073e-01
3.455455455455455649e+01 5.292177201776047113e-01 3.205399711804673424e-01
3.463463463463463654e+01 5.296057457095824095e-01 3.205393506748235311e-01
3.471471471471471659e+01 5.299934884614685426e-01 3.205387344619480827e-01
3.479479479479479664e+01 5.303809490414055361e-01 3.205381225023261060e-01
3.487487487487487670e+01 5.307681280554488179e-01 3.205375147568968464e-01
3.495495495495495675e+01 5.311550261075730361e-01 3.205369111870473575e-01
3.503503503503503680e+01 5.315416437996853816e-01 3.205363117546050633e-01
3.511511511511511685e+01 5.319279817316309167e-01 3.205357164218335941e-01
3.519519519519519690e+01 5.323140405012037890e-01 3.205351251514255151e-01
3.527527527527527695e+01 5.326998207041542255e-01 3.205345379064968303e-01
3.535535535535535701e+01 5.330853229341980803e-01 3.205339546505815429e-01
3.543543543543543706e+01 5.334705477830254949e-01 3.205333753476253822e-01
3.551551551551551711e+01 5.338554958403090023e-01 3.205327999619809742e-01
3.559559559559559716e+01 5.342401676937137411e-01 3.205322284584016801e-01
3.567567567567567721e+01 5.346245639289040064e-01 3.205316608020364888e-01
3.575575575575575726e+01 5.350086851295536849e-01 3.205310969584248548e-01
3.583583583583583732e+01 5.353925318773530284e-01 3.205305368934910915e-01
3.591591591591591737e+01 5.357761047520196440e-01 3.205299805735397078e-01
3.599599599599599742e+01 5.361594043313033797e-01 3.205294279652494693e-01
3.607607607607607747e+01 5.365424311909977595e-01 3.205288790356696227e-01
3.615615615615615752e+01 5.369251859049489761e-01 3.205283337522137899e-01
3.623623623623623757e+01 5.373076690450591109e-01 3.205277920826561933e-01
3.631631631631631763e+01 5.376898811813020096e-01 3.205272539951261046e-01
3.639639639639639768e+01 5.380718228817255033e-01 3.205267194581031265e-01
3.647647647647647773e+01 5.384534947124625104e-01 3.205261884404136397e-01
3.655655655655655778e+01 5.388348972377383639e-01 3.205256609112246968e-01
3.663663663663663783e+01 5.392160310198794715e-01 3.205251368400406919e-01
3.671671671671671788e+01 5.395968966193224192e-01 3.205246161966985863e-01
3.679679679679679793e+01 5.399774945946196336e-01 3.205240989513635230e-01
3.687687687687687799e+01 5.403578255024489296e-01 3.205235850745244974e-01
3.695695695695695804e+01 5.407378898976221704e-01 3.205230745369905265e-01
3.703703703703703809e+01 5.411176883330931497e-01 3.205225673098858197e-01
3.711711711711711814e+01 5.414972213599642537e-01 3.205220633646465034e-01
3.719719719719719819e+01 5.418764895274955640e-01 3.205215626730157363e-01
3.727727727727727824e+01 5.422554933831125190e-01 3.205210652070402677e-01
3.735735735735735830e+01 5.426342334724144623e-01 3.205205709390671065e-01
3.743743743743743835e+01 5.430127103391813037e-01 3.205200798417379704e-01
3.751751751751751840e+01 5.433909245253826237e-01 3.205195918879874539e-01
3.759759759759759845e+01 5.437688765711840011e-01 3.205191070510378659e-01
3.767767767767767850e+01 5.441465670149566725e-01 3.205186253043961764e-01
3.775775775775775855e+01 5.445239963932819727e-01 3.205181466218505748e-01
3.783783783783783861e+01 5.449011652409654349e-01 3.205176709774661403e-01
3.791791791791791866e+01 5.452780740910360135e-01 3.205171983455822882e-01
3.799799799799799871e+01 5.456547234747600728e-01 3.205167287008084953e-01
3.807807807807807876e+01 5.460311139216471599e-01 3.205162620180213029e-01
3.815815815815815881e+01 5.464072459594563336e-01 3.205157982723611521e-01
3.823823823823823886e+01 5.467831201142050457e-01 3.205153374392282206e-01
3.831831831831831892e+01 5.471587369101774678e-01 3.205148794942802581e-01
3.839839839839839897e+01 5.475340968699282662e-01 3.205144244134287002e-01
3.847847847847847902e+01 5.479092005142945920e-01 3.205139721728354485e-01
3.855855855855855907e+01 5.482840483624015215e-01 3.205135227489099847e-01
3.863863863863863912e+01 5.486586409316677182e-01 3.205130761183065391e-01
3.871871871871871917e+01 5.490329787378155357e-01 3.205126322579203713e-01
3.879879879879879923e+01 5.494070622948770133e-01 3.205121911448854388e-01
3.887887887887887928e+01 5.497808921152014250e-01 3.205117527565711777e-01
3.895895895895895933e+01 5.501544687094608310e-01 3.205113170705792269e-01
3.903903903903903938e+01 5.505277925866612909e-01 3.205108840647414303e-01
3.911911911911911943e+01 5.509008642541463052e-01 3.205104537171162837e-01
3.919919919919919948e+01 5.512736842176045871e-01 3.205100260059863815e-01
3.927927927927927954e+01 5.516462529810783888e-01 3.205096009098559739e-01
3.935935935935935959e+01 5.520185710469691642e-01 3.205091784074474703e-01
3.943943943943943964e+01 5.523906389160467834e-01 3.205087584776995513e-01
3.951951951951951969e+01 5.527624570874539733e-01 3.205083410997644489e-01
3.959959959959959974e+01 5.531340260587149782e-01 3.205079262530047823e-01
3.967967967967967979e+01 5.535053463257411099e-01 3.205075139169918930e-01
3.975975975975975985e+01 5.538764183828395193e-01 3.205071040715023467e-01
3.983983983983983990e+01 5.542472427227175258e-01 3.205066966965163244e-01
3.991991991991991995e+01 5.546178198364927203e-01 3.205062917722146243e-01
4.000000000000000000e+01 5.549881502136966294e-01 3.205058892789763858e-01


==> data/LDOS_Truncated.dat <==
-2.000000000000000000e+01 -1.601951758493526509e-04 3.208069751972066341e-01
-1.995995995995995997e+01 1.433615589584020557e-02 3.208085897208362014e-01
-1.991991991991991995e+01 2.027438377945505257e-02 3.208102140146656955e-01
-1.987987987987987992e+01 2.483094603352556731e-02 3.208118481577363346e-01
-1.983983983983983990e+01 2.867230565302630180e-02 3.208134922298906955e-01
-1.979979979979979987e+01 3.205661139773186008e-02 3.208151463117826507e-01
-1.975975975975975985e+01 3.511625765710892771e-02 3.208168104848868052e-01
-1.971971971971971982e+01 3.792989276839986434e-02 3.208184848315095428e-01
-1.967967967967967979e+01 4.054876047316258864e-02 3.208201694347982968e-01
-1.963963963963963977e+01 4.300845479541091920e-02 3.208218643787522084e-01
-1.959959959959959974e+01 4.533489152716688869e-02 3.208235697482328397e-01
-1.955955955955955972e+01 4.754763499794254639e-02 3.208252856289745547e-01
-1.951951951951951969e+01 4.966188474558822646e-02 3.208270121075954551e-01
-1.947947947947947966e+01 5.168972816460828262e-02 3.208287492716079825e-01
-1.943943943943943964e+01 5.364096566797824095e-02 3.208304972094309648e-01
-1.939939939939939961e+01 5.552367420116715441e-02 3.208322560103995524e-01
-1.935935935935935959e+01 5.734460388606046899e-02 3.208340257647780969e-01
-1.931931931931931956e+01 5.910946448782843088e-02 3.208358065637704204e-01
-1.927927927927927954e+01 6.082313695000808595e-02 3.208375984995326946e-01
-1.923923923923923951e+01 6.248983264595409787e-02 3.208394016651849312e-01
-1.919919919919919948e+01 6.411321532363259412e-02 3.208412161548225838e-01
-1.915915915915915946e+01 6.569649589996823247e-02 3.208430420635301483e-01
-1.911911911911911943e+01 6.724250714662108330e-02 3.208448794873922094e-01
-1.907907907907907941e+01 6.875376324725718247e-02 3.208467285235073185e-01
-1.903903903903903938e+01 7.023250781125957298e-02 3.208485892699999287e-01
-1.899899899899899935e+01 7.168075296612524960e-02 3.208504618260342167e-01
-1.895895895895895933e+01 7.310031147460298306e-02 3.208523462918267399e-01
-1.891891891891891930e+01 7.449282333999500405e-02 3.208542427686602028e-01
-1.887887887887887928e+01 7.585977801346935334e-02 3.208561513588971126e-01
-1.883883883883883925e+01 7.720253306059492171e-02 3.208580721659931578e-01
-1.879879879879879923e+01 7.852232995359334500e-02 3.208600052945121406e-01
-1.875875875875875920e+01 7.982030751241528388e-02 3.208619508501395767e-01
-1.871871871871871917e+01 8.109751340882784265e-02 3.208639089396971289e-01
-1.867867867867867915e+01 8.235491406413593396e-02 3.208658796711577055e-01
-1.863863863863863912e+01 8.359340320646628519e-02 3.208678631536604486e-01
-1.859859859859859910e+01 8.481380930302938326e-02 3.208698594975252782e-01
-1.855855855855855907e+01 8.601690204301902509e-02 3.208718688142688236e-01
-1.851851851851851904e+01 8.720339801528934065e-02 3.208738912166198554e-01
-1.847847847847847902e+01 8.837396569977329364e-02 3.208759268185353286e-01
-1.843843843843843899e+01 8.952922987138442479e-02 3.208779757352159812e-01
-1.839839839839839897e+01 9.066977549876985287e-02 3.208800380831234866e-01
-1.835835835835835894e+01 9.179615120698436659e-02 3.208821139799959976e-01
-1.831831831831831892e+01 9.290887236225424395e-02 3.208842035448661312e-01
-1.827827827827827889e+01 9.400842382805452146e-02 3.208863068980772337e-01
-1.823823823823823886e+01 9.509526243431361270e-02 3.208884241613010890e-01
-1.819819819819819884e+01 9.616981919541979507e-02 3.208905554575556818e-01
-1.815815815815815881e+01 9.723250130757526977e-02 3.208927009112227391e-01
-1.811811811811811879e+01 9.828369395174639533e-02 3.208948606480664933e-01
-1.807807807807807876e+01 9.932376192484906885e-02 3.208970347952515567e-01
-1.803803803803803874e+01 1.003530511187554070e-01 3.208992234813622391e-01
-1.799799799799799871e+01 1.013718898641231270e-01 3.209014268364211997e-01
-1.795795795795795868e+01 1.023805901538465957e-01 3.209036449919089318e-01
-1.791791791791791866e+01 1.033794487590553451e-01 3.209058780807837463e-01
-1.787787787787787863e+01 1.043687482489700780e-01 3.209081262375011456e-01
-1.783783783783783861e+01 1.053487579245538514e-01 3.209103895980348620e-01
-1.779779779779779858e+01 1.063197346746978800e-01 3.209126682998969526e-01
-1.775775775775775855e+01 1.072819237626561062e-01 3.209149624821588387e-01
-1.771771771771771853e+01 1.082355595495510386e-01 3.209172722854725657e-01
-1.767767767767767850e+01 1.091808661609980774e-01 3.209195978520929526e-01
-1.763763763763763848e+01 1.101180581022189880e-01 3.209219393258985753e-01
-1.759759759759759845e+01 1.110473408264297662e-01 3.209242968524150807e-01
-1.755755755755755843e+01 1.119689112607671622e-01 3.209266705788371143e-01
-1.751751751751751840e+01 1.128829582935680920e-01 3.209290606540521340e-01
-1.747747747747747837e+01 1.137896632264179253e-01 3.209314672286628367e-01
-1.743743743743743835e+01 1.146892001940323091e-01 3.209338904550119720e-01
-1.739739739739739832e+01 1.155817365547236880e-01 3.209363304872059341e-01
-1.735735735735735830e+01 1.164674332539371027e-01 3.209387874811393537e-01
-1.731731731731731827e+01 1.173464451630870098e-01 3.209412615945204106e-01
-1.727727727727727824e+01 1.182189213957187124e-01 3.209437529868957584e-01
-1.723723723723723822e+01 1.190850056028200793e-01 3.209462618196771699e-01
-1.719719719719719819e+01 1.199448362489404923e-01 3.209487882561666283e-01
-1.715715715715715817e+01 1.207985468706210125e-01 3.209513324615837493e-01
-1.711711711711711814e+01 1.216462663184982862e-01 3.209538946030927042e-01
-1.707707707707707812e+01 1.224881189843293888e-01 3.209564748498298092e-01
-1.703703703703703809e+01 1.233242250140664797e-01 3.209590733729313361e-01
-1.699699699699699806e+01 1.241547005080169686e-01 3.209616903455624892e-01
-1.695695695695695804e+01 1.249796577090319660e-01 3.209643259429456608e-01
-1.691691691691691801e+01 1.257992051795878141e-01 3.209669803423903511e-01
-1.687687687687687799e+01 1.266134479685497027e-01 3.209696537233230895e-01
-1.683683683683683796e+01 1.274224877683455270e-01 3.209723462673174654e-01
-1.679679679679679793e+01 1.282264230632132740e-01 3.209750581581252704e-01
-1.675675675675675791e+01 1.290253492691340043e-01 3.209777895817085280e-01
-1.671671671671671788e+01 1.298193588660150055e-01 3.209805407262703580e-01
-1.667667667667667786e+01 1.306085415226393154e-01 3.209833117822885606e-01
-1.663663663663663783e+01 1.313929842148615634e-01 3.209861029425482570e-01
-1.659659659659659781e+01 1.321727713374882263e-01 3.209889144021752516e-01
-1.655655655655655778e+01 1.329479848102540218e-01 3.209917463586706710e-01
-1.651651651651651775e+01 1.337187041782670893e-01 3.209945990119460468e-01
-1.647647647647647773e+01 1.344850067072726474e-01 3.209974725643576221e-01
-1.643643643643643770e+01 1.352469674740601480e-01 3.210003672207438763e-01
-1.639639639639639768e+01 1.360046594523104946e-01 3.210032831884608306e-01
-1.635635635635635765e+01 1.367581535941629900e-01 3.210062206774203508e-01
-1.631631631631631763e+01 1.375075189077588911e-01 3.210091799001268398e-01
-1.627627627627627760e+01 1.382528225310030445e-01 3.210121610717175389e-01
-1.623623623623623757e+01 1.389941298017641769e-01 3.210151644099998869e-01
-1.619619619619619755e+01 1.397315043247248090e-01 3.210181901354928202e-01
-1.615615615615615752e+01 1.404650080350714481e-01 3.210212384714672407e-01
-1.611611611611611750e+01 1.411947012592079109e-01 3.210243096439864274e-01
-1.607607607607607747e+01 1.419206427726574793e-01 3.210274038819490583e-01
-1.603603603603603744e+01 1.426428898553148417e-01 3.210305214171320087e-01
-1.599599599599599564e+01 1.433614983441909851e-01 3.210336624842330400e-01
-1.595595595595595562e+01 1.440765226837912583e-01 3.210368273209162071e-01
-1.591591591591591559e+01 1.447880159742544470e-01 3.210400161678564346e-01
-1.587587587587587556e+01 1.454960300173721854e-01 3.210432292687853129e-01
-1.583583583583583554e+01 1.462006153606035253e-01 3.210464668705386160e-01
-1.579579579579579551e+01 1.469018213391886374e-01 3.210497292231025979e-01
-1.575575575575575549e+01 1.475996961164625643e-01 3.210530165796638413e-01
-1.571571571571571546e+01 1.482942867224610051e-01 3.210563291966576083e-01
-1.567567567567567544e+01 1.489856390909058970e-01 3.210596673338187990e-01
-1.563563563563563541e+01 1.496737980946544477e-01 3.210630312542321341e-01
-1.559559559559559538e+01 1.503588075796867540e-01 3.210664212243850013e-01
-1.555555555555555536e+01 1.510407103977072507e-01 3.210698375142202465e-01
-1.551551551551551533e+01 1.517195484374254666e-01 3.210732803971900751e-01
-1.547547547547547531e+01 1.523953626545855589e-01 3.210767501503106747e-01
-1.543543543543543528e+01 1.530681931007996655e-01 3.210802470542188369e-01
-1.539539539539539525e+01 1.537380789512477475e-01 3.210837713932285231e-01
-1.535535535535535523e+01 1.544050585312942148e-01 3.210873234553886513e-01
-1.531531531531531520e+01 1.550691693420749584e-01 3.210909035325428262e-01
-1.527527527527527518e+01 1.557304480851028350e-01 3.210945119203894027e-01
-1.523523523523523515e+01 1.563889306859351791e-01 3.210981489185423254e-01
-1.519519519519519513e+01 1.570446523169499176e-01 3.211018148305937459e-01
-1.515515515515515510e+01 1.576976474192679778e-01 3.211055099641781374e-01
-1.511511511511511507e+01 1.583479497238627631e-01 3.211092346310368550e-01
-1.507507507507507505e+01 1.589955922718923609e-01 3.211129891470837494e-01
-1.503503503503503502e+01 1.596406074342892889e-01 3.211167738324729459e-01
-1.499499499499499500e+01 1.602830269306405597e-01 3.211205890116674011e-01
-1.495495495495495497e+01 1.609228818473903144e-01 3.211244350135082359e-01
-1.491491491491491495e+01 1.615602026553923098e-01 3.211283121712866784e-01
-1.487487487487487492e+01 1.621950192268422075e-01 3.211322208228157282e-01
-1.483483483483483489e+01 1.628273608516161985e-01 3.211361613105051527e-01
-1.479479479479479487e+01 1.634572562530402229e-01 3.211401339814355382e-01
-1.475475475475475484e+01 1.640847336031143466e-01 3.211441391874361728e-01
-1.471471471471471482e+01 1.647098205372152790e-01 3.211481772851628724e-01
-1.467467467467467479e+01 1.653325441682990671e-01 3.211522486361775286e-01
-1.463463463463463476e+01 1.659529311006225083e-01 3.211563536070294322e-01
-1.459459459459459474e+01 1.665710074430070686e-01 3.211604925693385404e-01
-1.455455455455455471e+01 1.671867988216592382e-01 3.211646658998800752e-01
-1.451451451451451469e+01 1.678003303925692802e-01 3.211688739806700665e-01
-1.447447447447447466e+01 1.684116268535011673e-01 3.211731171990531708e-01
-1.443443443443443464e+01 1.690207124555949125e-01 3.211773959477932650e-01
-1.439439439439439461e+01 1.696276110145919502e-01 3.211817106251635967e-01
-1.435435435435435458e+01 1.702323459217011670e-01 3.211860616350406539e-01
-1.431431431431431456e+01 1.708349401541186252e-01 3.211904493869984778e-01
-1.427427427427427453e+01 1.714354162852142482e-01 3.211948742964060854e-01
-1.423423423423423451e+01 1.720337964943992326e-01 3.211993367845263347e-01
-1.419419419419419448e+01 1.726301025766844022e-01 3.212038372786159557e-01
-1.415415415415415445e+01 1.732243559519434928e-01 3.212083762120292452e-01
-1.411411411411411443e+01 1.738165776738912760e-01 3.212129540243217618e-01
-1.407407407407407440e+01 1.744067884387865142e-01 3.212175711613587392e-01
-1.403403403403403438e+01 1.749950085938717093e-01 3.212222280754229997e-01
-1.399399399399399435e+01 1.755812581455574728e-01 3.212269252253266982e-01
-1.395395395395395433e+01 1.761655567673631739e-01 3.212316630765249537e-01
-1.391391391391391430e+01 1.767479238076189452e-01 3.212364421012316451e-01
-1.387387387387387427e+01 1.773283782969430344e-01 3.212412627785378727e-01
-1.383383383383383425e+01 1.779069389554968350e-01 3.212461255945323058e-01
-1.379379379379379422e+01 1.784836242000301387e-01 3.212510310424246951e-01
-1.375375375375375420e+01 1.790584521507211369e-01 3.212559796226713282e-01
-1.371371371371371417e+01 1.796314406378202999e-01 3.212609718431035377e-01
-1.367367367367367414e+01 1.802026072081028552e-01 3.212660082190585964e-01
-1.363363363363363412e+01 1.807719691311390764e-01 3.212710892735138879e-01
-1.359359359359359409e+01 1.813395434053865496e-01 3.212762155372217987e-01
-1.355355355355355229e+01 1.819053467641119914e-01 3.212813875488510496e-01
-1.351351351351351227e+01 1.824693956811471174e-01 3.212866058551281379e-01
-1.347347347347347224e+01 1.830317063764848595e-01 3.212918710109826104e-01
-1.343343343343343221e+01 1.835922948217229567e-01 3.212971835796948339e-01
-1.339339339339339219e+01 1.841511767453560267e-01 3.213025441330486509e-01
-1.335335335335335216e+01 1.847083676379240591e-01 3.213079532514850345e-01
-1.331331331331331214e+01 1.852638827570238789e-01 3.213134115242610722e-01
-1.327327327327327211e+01 1.858177371321827476e-01 3.213189195496101158e-01
-1.323323323323323208e+01 1.863699455696025409e-01 3.213244779349080371e-01
-1.319319319319319206e+01 1.869205226567793865e-01 3.213300872968403721e-01
-1.315315315315315203e+01 1.874694827669988184e-01 3.213357482615752936e-01
-1.311311311311311201e+01 1.880168400637140247e-01 3.213414614649384160e-01
-1.307307307307307198e+01 1.885626085048101586e-01 3.213472275525932620e-01
-1.303303303303303196e+01 1.891068018467567391e-01 3.213530471802245603e-01
-1.299299299299299193e+01 1.896494336486536092e-01 3.213589210137251517e-01
-1.295295295295295190e+01 1.901905172761727825e-01 3.213648497293881690e-01
-1.291291291291291188e+01 1.907300659053993985e-01 3.213708340141029907e-01
-1.287287287287287185e+01 1.912680925265757281e-01 3.213768745655543602e-01
-1.283283283283283183e+01 1.918046099477503930e-01 3.213829720924283873e-01
-1.279279279279279180e+01 1.923396307983351872e-01 3.213891273146208816e-01
-1.275275275275275177e+01 1.928731675325747463e-01 3.213953409634508485e-01
-1.271271271271271175e+01 1.934052324329285089e-01 3.214016137818795360e-01
-1.267267267267267172e+01 1.939358376133700212e-01 3.214079465247340339e-01
-1.263263263263263170e+01 1.944649950226048918e-01 3.214143399589352024e-01
-1.259259259259259167e+01 1.949927164472108343e-01 3.214207948637314849e-01
-1.255255255255255165e+01 1.955190135146999963e-01 3.214273120309385501e-01
-1.251251251251251162e+01 1.960438976965084290e-01 3.214338922651823194e-01
-1.247247247247247159e+01 1.965673803109138362e-01 3.214405363841500995e-01
-1.243243243243243157e+01 1.970894725258830749e-01 3.214472452188458229e-01
-1.239239239239239154e+01 1.976101853618514315e-01 3.214540196138512274e-01
-1.235235235235235152e+01 1.981295296944374784e-01 3.214608604275934201e-01
-1.231231231231231149e+01 1.986475162570932873e-01 3.214677685326197687e-01
-1.227227227227227146e+01 1.991641556436921368e-01 3.214747448158762344e-01
-1.223223223223223144e+01 1.996794583110574339e-01 3.214817901789949750e-01
-1.219219219219219141e+01 2.001934345814310179e-01 3.214889055385872774e-01
-1.215215215215215139e+01 2.007060946448865069e-01 3.214960918265441503e-01
-1.211211211211211136e+01 2.012174485616861630e-01 3.215033499903428016e-01
-1.207207207207207134e+01 2.017275062645842165e-01 3.215106809933616638e-01
-1.203203203203203131e+01 2.022362775610780927e-01 3.215180858152014709e-01
-1.199199199199199128e+01 2.027437721356085965e-01 3.215255654520159934e-01
-1.195195195195195126e+01 2.032499995517111635e-01 3.215331209168479365e-01
-1.191191191191191123e+01 2.037549692541178736e-01 3.215407532399756074e-01
-1.187187187187187121e+01 2.042586905708141942e-01 3.215484634692659105e-01
-1.183183183183183118e+01 2.047611727150483452e-01 3.215562526705362245e-01
-1.179179179179179116e+01 2.052624247872987806e-01 3.215641219279266605e-01
-1.175175175175175113e+01 2.057624557771962626e-01 3.215720723442787032e-01
-1.171171171171171110e+01 2.062612745654052171e-01 3.215801050415247331e-01
-1.167167167167167108e+01 2.067588899254636792e-01 3.215882211610868180e-01
-1.163163163163163105e+01 2.072553105255846295e-01 3.215964218642856642e-01
-1.159159159159159103e+01 2.077505449304164198e-01 3.216047083327580602e-01
-1.155155155155155100e+01 2.082446016027681979e-01 3.216130817688863663e-01
-1.151151151151151097e+01 2.087374889052960314e-01 3.216215433962378301e-01
-1.147147147147147095e+01 2.092292151021553082e-01 3.216300944600147260e-01
-1.143143143143143092e+01 2.097197883606166380e-01 3.216387362275163198e-01
-1.139139139139139090e+01 2.102092167526495303e-01 3.216474699886115451e-01
-1.135135135135135087e+01 2.106975082564712665e-01 3.216562970562241719e-01
-1.131131131131131085e+01 2.111846707580642690e-01 3.216652187668301854e-01
-1.127127127127127082e+01 2.116707120526626906e-01 3.216742364809673793e-01
-1.123123123123123079e+01 2.121556398462074167e-01 3.216833515837582147e-01
-1.119119119119119077e+01 2.126394617567711198e-01 3.216925654854459471e-01
-1.115115115115115074e+01 2.131221853159551427e-01 3.217018796219442978e-01
-1.111111111111111072e+01 2.136038179702572926e-01 3.217112954554012805e-01
-1.107107107107107069e+01 2.140843670824119638e-01 3.217208144747779053e-01
-1.103103103103103066e+01 2.145638399327032542e-01 3.217304381964415927e-01
-1.099099099099099064e+01 2.150422437202520742e-01 3.217401681647746314e-01
-1.095095095095095061e+01 2.155195855642772496e-01 3.217500059527992895e-01
-1.091091091091091059e+01 2.159958725053313378e-01 3.217599531628186349e-01
-1.087087087087087056e+01 2.164711115065124647e-01 3.217700114270741762e-01
-1.083083083083083054e+01 2.169453094546523464e-01 3.217801824084215445e-01
-1.079079079079079051e+01 2.174184731614798305e-01 3.217904678010234387e-01
-1.075075075075075048e+01 2.178906093647631492e-01 3.218008693310610013e-01
-1.071071071071071046e+01 2.183617247294292185e-01 3.218113887574640675e-01
-1.067067067067067043e+01 2.188318258486613710e-01 3.218220278726621197e-01
-1.063063063063063041e+01 2.193009192449759670e-01 3.218327885033530622e-01
-1.059059059059059038e+01 2.197690113712778559e-01 3.218436725112955310e-01
-1.055055055055055035e+01 2.202361086118969080e-01 3.218546817941207450e-01
-1.051051051051051033e+01 2.207022172836027585e-01 3.218658182861667827e-01
-1.047047047047047030e+01 2.211673436366026757e-01 3.218770839593365074e-01
-1.043043043043043028e+01 2.216314938555188074e-01 3.218884808239772521e-01
-1.039039039039039025e+01 2.220946740603473302e-01 3.219000109297877055e-01
-1.035035035035035023e+01 2.225568903074005012e-01 3.219116763667457803e-01
-1.031031031031031020e+01 2.230181485902308081e-01 3.219234792660664035e-01
-1.027027027027027017e+01 2.234784548405366333e-01 3.219354218011825086e-01
-1.023023023023023015e+01 2.239378149290532638e-01 3.219475061887562828e-01
-1.019019019019019012e+01 2.243962346664263308e-01 3.219597346897161705e-01
-1.015015015015015010e+01 2.248537198040687635e-01 3.219721096103258517e-01
-1.011011011011011007e+01 2.253102760350032541e-01 3.219846333032812535e-01
-1.007007007007007005e+01 2.257659089946886799e-01 3.219973081688395911e-01
-1.003003003003003002e+01 2.262206242618317598e-01 3.220101366559813272e-01
-9.989989989989989994e+00 2.266744273591838332e-01 3.220231212636041063e-01
-9.949949949949949968e+00 2.271273237543232904e-01 3.220362645417523262e-01
-9.909909909909909942e+00 2.275793188604245121e-01 3.220495690928808497e-01
-9.869869869869869916e+00 2.280304180370128497e-01 3.220630375731576844e-01
-9.829829829829829890e+00 2.284806265907054768e-01 3.220766726938015245e-01
-9.789789789789789864e+00 2.289299497759402502e-01 3.220904772224613688e-01
-9.749749749749749839e+00 2.293783927956911384e-01 3.221044539846351640e-01
-9.709709709709709813e+00 2.298259608021706590e-01 3.221186058651304696e-01
-9.669669669669669787e+00 2.302726588975214095e-01 3.221329358095689210e-01
-9.629629629629629761e+00 2.307184921344939965e-01 3.221474468259352686e-01
-9.589589589589589735e+00 2.311634655171136976e-01 3.221621419861722679e-01
-9.549549549549549710e+00 2.316075840013363807e-01 3.221770244278246431e-01
-9.509509509509509684e+00 2.320508524956921836e-01 3.221920973557318435e-01
-9.469469469469469658e+00 2.324932758619184525e-01 3.222073640437720377e-01
-9.429429429429429632e+00 2.329348589155817717e-01 3.222228278366595644e-01
-9.389389389389389606e+00 2.333756064266896690e-01 3.222384921517977285e-01
-9.349349349349349581e+00 2.338155231202920237e-01 3.222543604811876072e-01
-9.309309309309309555e+00 2.342546136770712606e-01 3.222704363933960869e-01
-9.269269269269269529e+00 2.346928827339244683e-01 3.222867235355859061e-01
-9.229229229229229503e+00 2.351303348845336094e-01 3.223032256356070935e-01
-9.189189189189189477e+00 2.355669746799279318e-01 3.223199465041554079e-01
-9.149149149149149451e+00 2.360028066290368043e-01 3.223368900369985579e-01
-9.109109109109109426e+00 2.364378351992317273e-01 3.223540602172708658e-01
-9.069069069069069400e+00 2.368720648168615717e-01 3.223714611178433720e-01
-9.029029029029029374e+00 2.373054998677777694e-01 3.223890969037674914e-01
-8.988988988988989348e+00 2.377381446978508728e-01 3.224069718347978841e-01
-8.948948948948949322e+00 2.381700036134793419e-01 3.224250902679960951e-01
-8.908908908908909297e+00 2.386010808820895335e-01 3.224434566604187369e-01
-8.868868868868869271e+00 2.390313807326272244e-01 3.224620755718922149e-01
-8.828828828828829245e+00 2.394609073560429180e-01 3.224809516678788235e-01
-8.788788788788789219e+00 2.398896649057662145e-01 3.225000897224364338e-01
-8.748748748748749193e+00 2.403176574981761016e-01 3.225194946212757707e-01
-8.708708708708709167e+00 2.407448892130609752e-01 3.225391713649186642e-01
-8.668668668668669142e+00 2.411713640940728320e-01 3.225591250719617165e-01
-8.628628628628629116e+00 2.415970861491739674e-01 3.225793609824490482e-01
-8.588588588588589090e+00 2.420220593510751528e-01 3.225998844613575667e-01
-8.548548548548549064e+00 2.424462876376705378e-01 3.226207010022014710e-01
-8.508508508508509038e+00 2.428697749124612559e-01 3.226418162307573834e-01
-8.468468468468469013e+00 2.432925250449752830e-01 3.226632359089175450e-01
-8.428428428428428987e+00 2.437145418711799960e-01 3.226849659386744618e-01
-8.388388388388388961e+00 2.441358291938880432e-01 3.227070123662434398e-01
-8.348348348348348935e+00 2.445563907831573569e-01 3.227293813863270078e-01
-8.308308308308308909e+00 2.449762303766847005e-01 3.227520793465282201e-01
-8.268268268268268884e+00 2.453953516801931356e-01 3.227751127519186136e-01
-8.228228228228228858e+00 2.458137583678142446e-01 3.227984882697658153e-01
-8.188188188188188832e+00 2.462314540824622477e-01 3.228222127344289039e-01
-8.148148148148148806e+00 2.466484424362062888e-01 3.228462931524270219e-01
-8.108108108108108780e+00 2.470647270106332838e-01 3.228707367076901757e-01
-8.068068068068068754e+00 2.474803113572072999e-01 3.228955507669966640e-01
-8.028028028028028729e+00 2.478951989976232451e-01 3.229207428856090134e-01
-7.987987987987988703e+00 2.483093934241547285e-01 3.229463208131114760e-01
-7.947947947947948677e+00 2.487228980999970640e-01 3.229722924994629651e-01
-7.907907907907908651e+00 2.491357164596057217e-01 3.229986661012705929e-01
-7.867867867867868625e+00 2.495478519090279235e-01 3.230254499882954100e-01
-7.827827827827828600e+00 2.499593078262318524e-01 3.230526527501972889e-01
-7.787787787787788574e+00 2.503700875614287558e-01 3.230802832035338246e-01
-7.747747747747748548e+00 2.507801944373910241e-01 3.231083503990199168e-01
-7.707707707707708522e+00 2.511896317497673836e-01 3.231368636290608554e-01
-7.667667667667668496e+00 2.515984027673897061e-01 3.231658324355714540e-01
-7.627627627627628470e+00 2.520065107325790699e-01 3.231952666180925582e-01
-7.587587587587588445e+00 2.524139588614451313e-01 3.232251762422194696e-01
-7.547547547547548419e+00 2.528207503441817772e-01 3.232555716483536123e-01
-7.507507507507508393e+00 2.532268883453591135e-01 3.232864634607953702e-01
-7.467467467467468367e+00 2.536323760042098474e-01 3.233178625971895870e-01
-7.427427427427428341e+00 2.540372164349133377e-01 3.233497802783422137e-01
-7.387387387387388316e+00 2.544414127268735393e-01 3.233822280384238690e-01
-7.347347347347348290e+00 2.548449679449955041e-01 3.234152177355784086e-01
-7.307307307307308264e+00 2.552478851299546103e-01 3.234487615629541568e-01
-7.267267267267268238e+00 2.556501672984659579e-01 3.234828720601788388e-01
-7.227227227227228212e+00 2.560518174435461036e-01 3.235175621252954770e-01
-7.187187187187188186e+00 2.564528385347741857e-01 3.235528450271872858e-01
-7.147147147147146384e+00 2.568532335185468307e-01 3.235887344185048864e-01
-7.107107107107106359e+00 2.572530053183323950e-01 3.236252443491298703e-01
-7.067067067067066333e+00 2.576521568349181002e-01 3.236623892801919200e-01
-7.027027027027026307e+00 2.580506909466570575e-01 3.237001840986705736e-01
-6.986986986986986281e+00 2.584486105097096864e-01 3.237386441326082775e-01
-6.946946946946946255e+00 2.588459183582827450e-01 3.237777851669646489e-01
-6.906906906906906229e+00 2.592426173048647531e-01 3.238176234601417014e-01
-6.866866866866866204e+00 2.596387101404587505e-01 3.238581757612165046e-01
-6.826826826826826178e+00 2.600341996348103923e-01 3.238994593279104217e-01
-6.786786786786786152e+00 2.604290885366351005e-01 3.239414919453387776e-01
-6.746746746746746126e+00 2.608233795738401084e-01 3.239842919455726555e-01
-6.706706706706706100e+00 2.612170754537446182e-01 3.240278782280581749e-01
-6.666666666666666075e+00 2.616101788632967384e-01 3.240722702809367695e-01
-6.626626626626626049e+00 2.620026924692869796e-01 3.241174882033084903e-01
-6.586586586586586023e+00 2.623946189185602518e-01 3.241635527284916773e-01
-6.546546546546545997e+00 2.627859608382231427e-01 3.242104852483260191e-01
-6.506506506506505971e+00 2.631767208358501975e-01 3.242583078385771200e-01
-6.466466466466465945e+00 2.635669014996853132e-01 3.243070432854960328e-01
-6.426426426426425920e+00 2.639565053988438548e-01 3.243567151135995918e-01
-6.386386386386385894e+00 2.643455350835077766e-01 3.244073476147311674e-01
-6.346346346346345868e+00 2.647339930851220768e-01 3.244589658784741149e-01
-6.306306306306305842e+00 2.651218819165858664e-01 3.245115958239886966e-01
-6.266266266266265816e+00 2.655092040724424951e-01 3.245652642333506921e-01
-6.226226226226225791e+00 2.658959620290671788e-01 3.246199987864725744e-01
-6.186186186186185765e+00 2.662821582448504087e-01 3.246758280976950739e-01
-6.146146146146145739e+00 2.666677951603819152e-01 3.247327817541411643e-01
-6.106106106106105713e+00 2.670528751986293581e-01 3.247908903559316163e-01
-6.066066066066065687e+00 2.674374007651162399e-01 3.248501855583647013e-01
-6.026026026026025662e+00 2.678213742480975434e-01 3.249107001161737340e-01
-5.985985985985985636e+00 2.682047980187324820e-01 3.249724679299791363e-01
-5.945945945945945610e+00 2.685876744312555298e-01 3.250355240950617564e-01
-5.905905905905905584e+00 2.689700058231453417e-01 3.250999049525920004e-01
-5.865865865865865558e+00 2.693517945152903437e-01 3.251656481434568313e-01
-5.825825825825825532e+00 2.697330428121534895e-01 3.252327926648398981e-01
-5.785785785785785507e+00 2.701137530019350752e-01 3.253013789297143910e-01
-5.745745745745745481e+00 2.704939273567328883e-01 3.253714488294263130e-01
-5.705705705705705455e+00 2.708735681326995826e-01 3.254430457995508008e-01
-5.665665665665665429e+00 2.712526775701997739e-01 3.255162148892216667e-01
-5.625625625625625403e+00 2.716312578939635847e-01 3.255910028341477136e-01
-5.585585585585585378e+00 2.720093113132396323e-01 3.256674581335401442e-01
-5.545545545545545352e+00 2.723868400219448538e-01 3.257456311311968111e-01
-5.505505505505505326e+00 2.727638461988139973e-01 3.258255741010028794e-01
-5.465465465465465300e+00 2.731403320075442287e-01 3.259073413371261774e-01
-5.425425425425425274e+00 2.735162995969428468e-01 3.259909892492086625e-01
-5.385385385385385248e+00 2.738917511010685035e-01 3.260765764628719698e-01
-5.345345345345345223e+00 2.742666886393727577e-01 3.261641639258854863e-01
-5.305305305305305197e+00 2.746411143168399072e-01 3.262538150203622145e-01
-5.265265265265265171e+00 2.750150302241247680e-01 3.263455956813857695e-01
-5.225225225225225145e+00 2.753884384376892314e-01 3.264395745224916157e-01
-5.185185185185185119e+00 2.757613410199363235e-01 3.265358229684655611e-01
-5.145145145145145094e+00 2.761337400193432656e-01 3.266344153959538921e-01
-5.105105105105105068e+00 2.765056374705928688e-01 3.267354292824198314e-01
-5.065065065065065042e+00 2.768770353947027640e-01 3.268389453640229148e-01
-5.025025025025025016e+00 2.772479357991545212e-01 3.269450478030388463e-01
-4.984984984984984990e+00 2.776183406780195484e-01 3.270538243654971255e-01
-4.944944944944944965e+00 2.779882520120834366e-01 3.271653666097547597e-01
-4.904904904904904939e+00 2.783576717689714153e-01 3.272797700867927095e-01
-4.864864864864864913e+00 2.787266019032690889e-01 3.273971345530835020e-01
-4.824824824824824887e+00 2.790950443566426187e-01 3.275175641969449991e-01
-4.784784784784784861e+00 2.794630010579602364e-01 3.276411678793801907e-01
-4.744744744744744835e+00 2.798304739234070970e-01 3.277680593904754858e-01
-4.704704704704704810e+00 2.801974648566041837e-01 3.278983577225347834e-01
-4.664664664664664784e+00 2.805639757487217167e-01 3.280321873612159211e-01
-4.624624624624624758e+00 2.809300084785937845e-01 3.281696785960561691e-01
-4.584584584584584732e+00 2.812955649128305868e-01 3.283109678518904562e-01
-4.544544544544544706e+00 2.816606469059287354e-01 3.284561980427980754e-01
-4.504504504504504681e+00 2.820252563003818880e-01 3.286055189503669927e-01
-4.464464464464464655e+00 2.823893949267892722e-01 3.287590876282238117e-01
-4.424424424424424629e+00 2.827530646039620454e-01 3.289170688349531413e-01
-4.384384384384384603e+00 2.831162671390299312e-01 3.290796354977365001e-01
-4.344344344344344577e+00 2.834790043275460802e-01 3.292469692092507283e-01
-4.304304304304304551e+00 2.838412779535904318e-01 3.294192607606136747e-01
-4.264264264264264526e+00 2.842030897898718544e-01 3.295967107134299967e-01
-4.224224224224224500e+00 2.845644415978296204e-01 3.297795300142888908e-01
-4.184184184184184474e+00 2.849253351277337143e-01 3.299679406553933658e-01
-4.144144144144144448e+00 2.852857721187828099e-01 3.301621763853715974e-01
-4.104104104104104422e+00 2.856457542992035248e-01 3.303624834747254657e-01
-4.064064064064064397e+00 2.860052833863454547e-01 3.305691215408279593e-01
-4.024024024024024371e+00 2.863643610867778744e-01 3.307823644378913852e-01
-3.983983983983982569e+00 2.867229890963843841e-01 3.310025012178929305e-01
-3.943943943943942543e+00 2.870811691004550581e-01 3.312298371690831633e-01
-3.903903903903902517e+00 2.874389027737804803e-01 3.314646949394106645e-01
-3.863863863863862491e+00 2.877961917807415615e-01 3.317074157530012224e-01
-3.823823823823822465e+00 2.881530377754010219e-01 3.319583607287228122e-01
-3.783783783783782440e+00 2.885094424015924308e-01 3.322179123108823795e-01
-3.743743743743742414e+00 2.888654072930086358e-01 3.324864758232380368e-01
-3.703703703703702388e+00 2.892209340732881939e-01 3.327644811588003071e-01
-3.663663663663662362e+00 2.895760243561036340e-01 3.330523846193494397e-01
-3.623623623623622336e+00 2.899306797452442797e-01 3.333506709202468943e-01
-3.583583583583582310e+00 2.902849018347042342e-01 3.336598553779918097e-01
-3.543543543543542285e+00 2.906386922087624280e-01 3.339804863001006874e-01
-3.503503503503502259e+00 2.909920524420674948e-01 3.343131475993166846e-01
-3.463463463463462233e+00 2.913449840997186513e-01 3.346584616569192594e-01
-3.423423423423422207e+00 2.916974887373477987e-01 3.350170924630737623e-01
-3.383383383383382181e+00 2.920495679011970713e-01 3.353897490657852254e-01
-3.343343343343342156e+00 2.924012231282008822e-01 3.357771893641903205e-01
-3.303303303303302130e+00 2.927524559460613629e-01 3.361802242867077406e-01
-3.263263263263262104e+00 2.931032678733286878e-01 3.365997224001045507e-01
-3.223223223223222078e+00 2.934536604194750153e-01 3.370366150019220575e-01
-3.183183183183182052e+00 2.938036350849718703e-01 3.374919017561160417e-01
-3.143143143143142026e+00 2.941531933613649175e-01 3.379666569403660392e-01
-3.103103103103102001e+00 2.945023367313475138e-01 3.384620363835380008e-01
-3.063063063063061975e+00 2.948510666688344273e-01 3.389792851834803056e-01
-3.023023023023021949e+00 2.951993846390348897e-01 3.395197463090467993e-01
-2.982982982982981923e+00 2.955472920985234286e-01 3.400848702063298812e-01
-2.942942942942941897e+00 2.958947904953118657e-01 3.406762255480466628e-01
-2.902902902902901872e+00 2.962418812689187053e-01 3.412955112874233587e-01
-2.862862862862861846e+00 2.965885658504403000e-01 3.419445702044662805e-01
-2.822822822822821820e+00 2.969348456626175192e-01 3.426254041640865999e-01
-2.782782782782781794e+00 2.972807221199053607e-01 3.433401913432243546e-01
-2.742742742742741768e+00 2.976261966285400629e-01 3.440913057292431243e-01
-2.702702702702701743e+00 2.979712705866057743e-01 3.448813392461238525e-01
-2.662662662662661717e+00 2.983159453841002229e-01 3.457131269304769550e-01
-2.622622622622621691e+00 2.986602224030006081e-01 3.465897756587480449e-01
-2.582582582582581665e+00 2.990041030173274939e-01 3.475146970236056565e-01
-2.542542542542541639e+00 2.993475885932097569e-01 3.484916450756128659e-01
-2.502502502502501613e+00 2.996906804889470366e-01 3.495247597913933579e-01
-2.462462462462461588e+00 3.000333800550727958e-01 3.506186173086536240e-01
-2.422422422422421562e+00 3.003756886344164378e-01 3.517782881907562387e-01
-2.382382382382381536e+00 3.007176075621642020e-01 3.530094052610015520e-01
-2.342342342342341510e+00 3.010591381659205590e-01 3.543182428949980811e-01
-2.302302302302301484e+00 3.014002817657678301e-01 3.557118100992736620e-01
-2.262262262262261459e+00 3.017410396743258061e-01 3.571979602631817907e-01
-2.222222222222221433e+00 3.020814131968111993e-01 3.587855211863877902e-01
-2.182182182182181407e+00 3.024214036310945986e-01 3.604844499060929075e-01
-2.142142142142141381e+00 3.027610122677601434e-01 3.623060180455672241e-01
-2.102102102102101355e+00 3.031002403901607023e-01 3.642630349735734852e-01
-2.062062062062061329e+00 3.034390892744763812e-01 3.663701181355887848e-01
-2.022022022022021304e+00 3.037775601897683142e-01 3.686440226793799013e-01
-1.981981981981981278e+00 3.041156543980357285e-01 3.711040462164905684e-01
-1.941941941941941252e+00 3.044533731542709010e-01 3.737725296230591798e-01
-1.901901901901901226e+00 3.047907177065120599e-01 3.766754817528088495e-01
-1.861861861861861200e+00 3.051276892958983966e-01 3.798433656505224576e-01
-1.821821821821821175e+00 3.054642891567228569e-01 3.833120975810536124e-01
-1.781781781781781149e+00 3.058005185164845430e-01 3.871243298679700739e-01
-1.741741741741741123e+00 3.061363785959417827e-01 3.913311172006084804e-01
-1.701701701701701097e+00 3.064718706091628109e-01 3.959941085546778150e-01
-1.661661661661661071e+00 3.068069957635775613e-01 4.011884710607698246e-01
-1.621621621621621046e+00 3.071417552600271272e-01 4.070068512055212695e-01
-1.581581581581581020e+00 3.074761502928154977e-01 4.135648352269196693e-01
-1.541541541541540994e+00 3.078101820497581853e-01 4.210086243368597048e-01
-1.501501501501500968e+00 3.081438517122312981e-01 4.295260643073183227e-01
-1.461461461461460942e+00 3.084771604552197788e-01 4.393629011829429110e-01
-1.421421421421420916e+00 3.088101094473666985e-01 4.508474491608075452e-01
-1.381381381381380891e+00 3.091426998510187207e-01 4.644293227753773512e-01
-1.341341341341340865e+00 3.094749328222752838e-01 4.807427600016950797e-01
-1.301301301301300839e+00 3.098068095110335651e-01 5.007153130551702525e-01
-1.261261261261260813e+00 3.101383310610346111e-01 5.257659182780149987e-01
-1.221221221221220787e+00 3.104694986099095777e-01 5.581941710598874451e-01
-1.181181181181180762e+00 3.108003132892229181e-01 6.020247679125640961e-01
-1.141141141141140736e+00 3.111307762245178465e-01 6.651049141133519305e-01
-1.101101101101100710e+00 3.114608885353590262e-01 7.654662236807613374e-01
-1.061061061061060684e+00 3.117906513353750353e-01 9.583254570654460291e-01
-1.021021021021020658e+00 3.121200657323006111e-01 1.587166847550870896e+00
-9.809809809809806325e-01 4.079468171332827639e-04 4.381245127992147888e-04
-9.409409409409406067e-01 6.519248167494313127e-05 8.255663459284325360e-05
-9.009009009009005808e-01 2.559288701851020556e-05 3.918830483883400354e-05
-8.608608608608605550e-01 1.268002683168903691e-05 2.431954430595933251e-05
-8.208208208208205292e-01 6.786081912214111879e-06 1.719365164813122421e-05
-7.807807807807805034e-01 3.586380027523986601e-06 1.313610539943373434e-05
-7.407407407407404776e-01 1.653405272869157430e-06 1.056811911949901685e-05
-7.007007007007004518e-01 3.975153142467905903e-07 8.822666605704962780e-06
-6.606606606606604259e-01 -4.628153117429140645e-07 7.574039971660569733e-06
-6.206206206206204001e-01 -1.076449143793883584e-06 6.646111622696421814e-06
-5.805805805805803743e-01 -1.528322241639232412e-06 5.936117512231491359e-06
-5.405405405405403485e-01 -1.869838880578720524e-06 5.380464386663920274e-06
-5.005005005005003227e-01 -2.133606564184092323e-06 4.937913199885712602e-06
-4.604604604604602969e-01 -2.341116190509466163e-06 4.580687172069906989e-06
-4.204204204204202711e-01 -2.506986879526175847e-06 4.289486254240151286e-06
-3.803803803803802452e-01 -2.641428537675245238e-06 4.050553254804215288e-06
-3.403403403403402194e-01 -2.751729693660374291e-06 3.853875954692081270e-06
-3.003003003003001936e-01 -2.843187856430562241e-06 3.692047068347271684e-06
-2.602602602602601678e-01 -2.919708485346965388e-06 3.559520238001270453e-06
-2.202202202202201420e-01 -2.984200155154252727e-06 3.452112769785368524e-06
-1.801801801801801162e-01 -3.038840472407701400e-06 3.366666976106496128e-06
-1.401401401401400904e-01 -3.085257618971785358e-06 3.300816544310602002e-06
-1.001001001001000645e-01 -3.124655199436939541e-06 3.252824579811206333e-06
-6.006006006006003872e-02 -3.157897761705513335e-06 3.221472220725084357e-06
-2.002002002002001291e-02 -3.185567967266477406e-06 3.205984405639052858e-06
2.002002002002001291e-02 -3.208002256914237134e-06 3.205984405639052858e-06
6.006006006006003872e-02 -3.225309037151615848e-06 3.221472220725084357e-06
1.001001001001000645e-01 -3.237371307626405760e-06 3.252824579811206333e-06
1.401401401401400904e-01 -3.243833882460447590e-06 3.300816544310602002e-06
1.801801801801801162e-01 -3.244073596329478379e-06 3.366666976106496128e-06
2.202202202202201420e-01 -3.237148838312994999e-06 3.452112769785368524e-06
2.602602602602601678e-01 -3.221722023590067668e-06 3.559520238001270453e-06
3.003003003003001936e-01 -3.195944634679027447e-06 3.692047068347271684e-06
3.403403403403402194e-01 -3.157288308312333421e-06 3.853875954692081270e-06
3.803803803803802452e-01 -3.102295511743950150e-06 4.050553254804215288e-06
4.204204204204202711e-01 -3.026206749047524216e-06 4.289486254240151286e-06
4.604604604604602969e-01 -2.922392531578675414e-06 4.580687172069906989e-06
5.005005005005003227e-01 -2.781466936233165182e-06 4.937913199885712602e-06
5.405405405405403485e-01 -2.589863875728053941e-06 5.380464386663920274e-06
5.805805805805803743e-01 -2.327471048936241358e-06 5.936117512231491359e-06
6.206206206206204001e-01 -1.963535664409326249e-06 6.646111622696421814e-06
6.606606606606604259e-01 -1.449229032813888439e-06 7.574039971660569733e-06
7.007007007007004518e-01 -7.033296739923167436e-07 8.822666605704962780e-06
7.407407407407404776e-01 4.174123791007493587e-07 1.056811911949901685e-05
7.807807807807805034e-01 2.185524571806880578e-06 1.313610539943373434e-05
8.208208208208205292e-01 5.175043538630171938e-06 1.719365164813122421e-05
8.608608608608605550e-01 1.078326100941066028e-05 2.431954430595933251e-05
9.009009009009005808e-01 2.326558056648787793e-05 3.918830483883400354e-05
9.409409409409406067e-01 6.207621796474426911e-05 8.255663459284325360e-05
9.809809809809806325e-01 4.022794796308759926e-04 4.381245127992147888e-04
1.021021021021020658e+00 3.284824490862343072e-01 1.587166847550870896e+00
1.061061061061060684e+00 3.287951406816574940e-01 9.583254570654460291e-01
1.101101101101100710e+00 3.291075351822269623e-01 7.654662236807613374e-01
1.141141141141140736e+00 3.294196334332311071e-01 6.651049141133519305e-01
1.181181181181180762e+00 3.297314362759474204e-01 6.020247679125640961e-01
1.221221221221220787e+00 3.300429445476695811e-01 5.581941710598874451e-01
1.261261261261260813e+00 3.303541590817370421e-01 5.257659182780149987e-01
1.301301301301300839e+00 3.306650807075620646e-01 5.007153130551702525e-01
1.341341341341340865e+00 3.309757102506543092e-01 4.807427600016950797e-01
1.381381381381380891e+00 3.312860485326519777e-01 4.644293227753773512e-01
1.421421421421420916e+00 3.315960963713426857e-01 4.508474491608075452e-01
1.461461461461460942e+00 3.319058545806928273e-01 4.393629011829429110e-01
1.501501501501500968e+00 3.322153239708708905e-01 4.295260643073183227e-01
1.541541541541540994e+00 3.325245053482745461e-01 4.210086243368597048e-01
1.581581581581581020e+00 3.328333995155530189e-01 4.135648352269196693e-01
1.621621621621621046e+00 3.331420072716334002e-01 4.070068512055212695e-01
1.661661661661661071e+00 3.334503294117449612e-01 4.011884710607698246e-01
1.701701701701701097e+00 3.337583667274418020e-01 3.959941085546778150e-01
1.741741741741741123e+00 3.340661200066283310e-01 3.913311172006084804e-01
1.781781781781781149e+00 3.343735900335824129e-01 3.871243298679700739e-01
1.821821821821821175e+00 3.346807775889783509e-01 3.833120975810536124e-01
1.861861861861861200e+00 3.349876834499100897e-01 3.798433656505224576e-01
1.901901901901901226e+00 3.352943083899151966e-01 3.766754817528088495e-01
1.941941941941941252e+00 3.356006531789965108e-01 3.737725296230591798e-01
1.981981981981981278e+00 3.359067185836454028e-01 3.711040462164905684e-01
2.022022022022021304e+00 3.362125053668642560e-01 3.686440226793799013e-01
2.062062062062061329e+00 3.365180142881884495e-01 3.663701181355887848e-01
2.102102102102101355e+00 3.368232461037079517e-01 3.642630349735734852e-01
2.142142142142141381e+00 3.371282015660905795e-01 3.623060180455672241e-01
2.182182182182181407e+00 3.374328814246019825e-01 3.604844499060929075e-01
2.222222222222221433e+00 3.377372864251285134e-01 3.587855211863877902e-01
2.262262262262261459e+00 3.380414173101976560e-01 3.571979602631817907e-01
2.302302302302301484e+00 3.383452748189997306e-01 3.557118100992736620e-01
2.342342342342341510e+00 3.386488596874090429e-01 3.543182428949980811e-01
2.382382382382381536e+00 3.389521726480033137e-01 3.530094052610015520e-01
2.422422422422421562e+00 3.392552144300859385e-01 3.517782881907562387e-01
2.462462462462461588e+00 3.395579857597061380e-01 3.506186173086536240e-01
2.502502502502501613e+00 3.398604873596779430e-01 3.495247597913933579e-01
2.542542542542541639e+00 3.401627199496028431e-01 3.484916450756128659e-01
2.582582582582581665e+00 3.404646842458869949e-01 3.475146970236056565e-01
2.622622622622621691e+00 3.407663809617627604e-01 3.465897756587480449e-01
2.662662662662661717e+00 3.410678108073080805e-01 3.457131269304769550e-01
2.702702702702701743e+00 3.413689744894655154e-01 3.448813392461238525e-01
2.742742742742741768e+00 3.416698727120623391e-01 3.440913057292431243e-01
2.782782782782781794e+00 3.419705061758289144e-01 3.433401913432243546e-01
2.822822822822821820e+00 3.422708755784181212e-01 3.426254041640865999e-01
2.862862862862861846e+00 3.425709816144247299e-01 3.419445702044662805e-01
2.902902902902901872e+00 3.428708249754029436e-01 3.412955112874233587e-01
2.942942942942941897e+00 3.431704063498866586e-01 3.406762255480466628e-01
2.982982982982981923e+00 3.434697264234059522e-01 3.400848702063298812e-01
3.023023023023021949e+00 3.437687858785067885e-01 3.395197463090467993e-01
3.063063063063061975e+00 3.440675853947693930e-01 3.389792851834803056e-01
3.103103103103102001e+00 3.443661256488248501e-01 3.384620363835380008e-01
3.143143143143142026e+00 3.446644073143740883e-01 3.379666569403660392e-01
3.183183183183182052e+00 3.449624310622053103e-01 3.374919017561160417e-01
3.223223223223222078e+00 3.452601975602121454e-01 3.370366150019220575e-01
3.263263263263262104e+00 3.455577074734099696e-01 3.365997224001045507e-01
3.303303303303302130e+00 3.458549614639535585e-01 3.361802242867077406e-01
3.343343343343342156e+00 3.461519601911555166e-01 3.357771893641903205e-01
3.383383383383382181e+00 3.464487043115017650e-01 3.353897490657852254e-01
3.423423423423422207e+00 3.467451944786694717e-01 3.350170924630737623e-01
3.463463463463462233e+00 3.470414313435428721e-01 3.346584616569192594e-01
3.503503503503502259e+00 3.473374155542312547e-01 3.343131475993166846e-01
3.543543543543542285e+00 3.476331477560846706e-01 3.339804863001006874e-01
3.583583583583582310e+00 3.479286285917101984e-01 3.336598553779918097e-01
3.623623623623622336e+00 3.482238587009886532e-01 3.333506709202468943e-01
3.663663663663662362e+00 3.485188387210906846e-01 3.330523846193494397e-01
3.703703703703702388e+00 3.488135692864924309e-01 3.327644811588003071e-01
3.743743743743742414e+00 3.491080510289928385e-01 3.324864758232380368e-01
3.783783783783782440e+00 3.494022845777267072e-01 3.322179123108823795e-01
3.823823823823822465e+00 3.496962705591839526e-01 3.319583607287228122e-01
3.863863863863862491e+00 3.499900095972213743e-01 3.317074157530012224e-01
3.903903903903902517e+00 3.502835023130814185e-01 3.314646949394106645e-01
3.943943943943942543e+00 3.505767493254057232e-01 3.312298371690831633e-01
3.983983983983982569e+00 3.508697512502503835e-01 3.310025012178929305e-01
4.024024024024022594e+00 3.511625087011016610e-01 3.307823644378914962e-01
4.064064064064062620e+00 3.514550222888906950e-01 3.305691215408279038e-01
4.104104104104102646e+00 3.517472926220082119e-01 3.303624834747254657e-01
4.144144144144142672e+00 3.520393203063192367e-01 3.301621763853715974e-01
4.184184184184182698e+00 3.523311059451786353e-01 3.299679406553933658e-01
4.224224224224222723e+00 3.526226501394448265e-01 3.297795300142889463e-01
4.264264264264262749e+00 3.529139534874933259e-01 3.295967107134299967e-01
4.304304304304302775e+00 3.532050165852330115e-01 3.294192607606136747e-01
4.344344344344342801e+00 3.534958400261200007e-01 3.292469692092506728e-01
4.384384384384382827e+00 3.537864244011695858e-01 3.290796354977364446e-01
4.424424424424422853e+00 3.540767702989736088e-01 3.289170688349531968e-01
4.464464464464462878e+00 3.543668783057116189e-01 3.287590876282237562e-01
4.504504504504502904e+00 3.546567490051656391e-01 3.286055189503670482e-01
4.544544544544542930e+00 3.549463829787346536e-01 3.284561980427980754e-01
4.584584584584582956e+00 3.552357808054465993e-01 3.283109678518904562e-01
4.624624624624622982e+00 3.555249430619734086e-01 3.281696785960562246e-01
4.664664664664663007e+00 3.558138703226436106e-01 3.280321873612158101e-01
4.704704704704703033e+00 3.561025631594557095e-01 3.278983577225348389e-01
4.744744744744743059e+00 3.563910221420913405e-01 3.277680593904755413e-01
4.784784784784783085e+00 3.566792478379292586e-01 3.276411678793801907e-01
4.824824824824823111e+00 3.569672408120563301e-01 3.275175641969449991e-01
4.864864864864863137e+00 3.572550016272834639e-01 3.273971345530834465e-01
4.904904904904903162e+00 3.575425308441546046e-01 3.272797700867927095e-01
4.944944944944943188e+00 3.578298290209636079e-01 3.271653666097548707e-01
4.984984984984983214e+00 3.581168967137638992e-01 3.270538243654971255e-01
5.025025025025023240e+00 3.584037344763821298e-01 3.269450478030387908e-01
5.065065065065063266e+00 3.586903428604306110e-01 3.268389453640229148e-01
5.105105105105103291e+00 3.589767224153194713e-01 3.267354292824198869e-01
5.145145145145143317e+00 3.592628736882689244e-01 3.266344153959538366e-01
5.185185185185183343e+00 3.595487972243224806e-01 3.265358229684655611e-01
5.225225225225223369e+00 3.598344935663572164e-01 3.264395745224916157e-01
5.265265265265263395e+00 3.601199632550968754e-01 3.263455956813856584e-01
5.305305305305303420e+00 3.604052068291244693e-01 3.262538150203622145e-01
5.345345345345343446e+00 3.606902248248929355e-01 3.261641639258854863e-01
5.385385385385383472e+00 3.609750177767369061e-01 3.260765764628719698e-01
5.425425425425423498e+00 3.612595862168854199e-01 3.259909892492086625e-01
5.465465465465463524e+00 3.615439306754729687e-01 3.259073413371261774e-01
5.505505505505503550e+00 3.618280516805507663e-01 3.258255741010028794e-01
5.545545545545543575e+00 3.621119497580979063e-01 3.257456311311968111e-01
5.585585585585583601e+00 3.623956254320347403e-01 3.256674581335401997e-01
5.625625625625623627e+00 3.626790792242309269e-01 3.255910028341477136e-01
5.665665665665667206e+00 3.629623116545197536e-01 3.255162148892217222e-01
5.705705705705707231e+00 3.632453232407067967e-01 3.254430457995507453e-01
5.745745745745747257e+00 3.635281144985827995e-01 3.253714488294264240e-01
5.785785785785787283e+00 3.638106859419332206e-01 3.253013789297143910e-01
5.825825825825827309e+00 3.640930380825506130e-01 3.252327926648398981e-01
5.865865865865867335e+00 3.643751714302438383e-01 3.251656481434568313e-01
5.905905905905907360e+00 3.646570864928500577e-01 3.250999049525920004e-01
5.945945945945947386e+00 3.649387837762441689e-01 3.250355240950618119e-01
5.985985985985987412e+00 3.652202637843516841e-01 3.249724679299792474e-01
6.026026026026027438e+00 3.655015270191556698e-01 3.249107001161737895e-01
6.066066066066067464e+00 3.657825739807110677e-01 3.248501855583647013e-01
6.106106106106107489e+00 3.660634051671520783e-01 3.247908903559316718e-01
6.146146146146147515e+00 3.663440210747037074e-01 3.247327817541411643e-01
6.186186186186187541e+00 3.666244221976925899e-01 3.246758280976950739e-01
6.226226226226227567e+00 3.669046090285557615e-01 3.246199987864725744e-01
6.266266266266267593e+00 3.671845820578517605e-01 3.245652642333506921e-01
6.306306306306307619e+00 3.674643417742701756e-01 3.245115958239886966e-01
6.346346346346347644e+00 3.677438886646416383e-01 3.244589658784741149e-01
6.386386386386387670e+00 3.680232232139486470e-01 3.244073476147312229e-01
6.426426426426427696e+00 3.683023459053331727e-01 3.243567151135995918e-01
6.466466466466467722e+00 3.685812572201089821e-01 3.243070432854961438e-01
6.506506506506507748e+00 3.688599576377696310e-01 3.242583078385771200e-01
6.546546546546547773e+00 3.691384476359983458e-01 3.242104852483260191e-01
6.586586586586587799e+00 3.694167276906786257e-01 3.241635527284917329e-01
6.626626626626627825e+00 3.696947982759016260e-01 3.241174882033084348e-01
6.666666666666667851e+00 3.699726598639785924e-01 3.240722702809368250e-01
6.706706706706707877e+00 3.702503129254464120e-01 3.240278782280581749e-01
6.746746746746747903e+00 3.705277579290811030e-01 3.239842919455724890e-01
6.786786786786787928e+00 3.708049953419033096e-01 3.239414919453387776e-01
6.826826826826827954e+00 3.710820256291900709e-01 3.238994593279104217e-01
6.866866866866867980e+00 3.713588492544823705e-01 3.238581757612165046e-01
6.906906906906908006e+00 3.716354666795954609e-01 3.238176234601417014e-01
6.946946946946948032e+00 3.719118783646265802e-01 3.237777851669645379e-01
6.986986986986988057e+00 3.721880847679642779e-01 3.237386441326082775e-01
7.027027027027028083e+00 3.724640863462982954e-01 3.237001840986705736e-01
7.067067067067068109e+00 3.727398835546270051e-01 3.236623892801919200e-01
7.107107107107108135e+00 3.730154768462670689e-01 3.236252443491298703e-01
7.147147147147148161e+00 3.732908666728608771e-01 3.235887344185048309e-01
7.187187187187188186e+00 3.735660534843870950e-01 3.235528450271872858e-01
7.227227227227228212e+00 3.738410377291679354e-01 3.235175621252954770e-01
7.267267267267268238e+00 3.741158198538778179e-01 3.234828720601788388e-01
7.307307307307308264e+00 3.743904003035520289e-01 3.234487615629541568e-01
7.347347347347348290e+00 3.746647795215952703e-01 3.234152177355784086e-01
7.387387387387388316e+00 3.749389579497895419e-01 3.233822280384238690e-01
7.427427427427428341e+00 3.752129360283028014e-01 3.233497802783422137e-01
7.467467467467468367e+00 3.754867141956972909e-01 3.233178625971895870e-01
7.507507507507508393e+00 3.757602928889375860e-01 3.232864634607953702e-01
7.547547547547548419e+00 3.760336725433990335e-01 3.232555716483536123e-01
7.587587587587588445e+00 3.763068535928741354e-01 3.232251762422194696e-01
7.627627627627628470e+00 3.765798364695833733e-01 3.231952666180925582e-01
7.667667667667668496e+00 3.768526216041819810e-01 3.231658324355714540e-01
7.707707707707708522e+00 3.771252094257662724e-01 3.231368636290608554e-01
7.747747747747748548e+00 3.773976003618838004e-01 3.231083503990199168e-01
7.787787787787788574e+00 3.776697948385409065e-01 3.230802832035338246e-01
7.827827827827828600e+00 3.779417932802082158e-01 3.230526527501972889e-01
7.867867867867868625e+00 3.782135961098314625e-01 3.230254499882954100e-01
7.907907907907908651e+00 3.784852037488367626e-01 3.229986661012705929e-01
7.947947947947948677e+00 3.787566166171404958e-01 3.229722924994629651e-01
7.987987987987988703e+00 3.790278351331540230e-01 3.229463208131114760e-01
8.028028028028028729e+00 3.792988597137938456e-01 3.229207428856090134e-01
8.068068068068068754e+00 3.795696907744875448e-01 3.228955507669966640e-01
8.108108108108108780e+00 3.798403287291818309e-01 3.228707367076901757e-01
8.148148148148148806e+00 3.801107739903498706e-01 3.228462931524270219e-01
8.188188188188188832e+00 3.803810269689978929e-01 3.228222127344289039e-01
8.228228228228228858e+00 3.806510880746742376e-01 3.227984882697658153e-01
8.268268268268268884e+00 3.809209577154744064e-01 3.227751127519186136e-01
8.308308308308308909e+00 3.811906362980501117e-01 3.227520793465282201e-01
8.348348348348348935e+00 3.814601242276147164e-01 3.227293813863270078e-01
8.388388388388388961e+00 3.817294219079518380e-01 3.227070123662434398e-01
8.428428428428428987e+00 3.819985297414222325e-01 3.226849659386744618e-01
8.468468468468469013e+00 3.822674481289694559e-01 3.226632359089175450e-01
8.508508508508509038e+00 3.825361774701283579e-01 3.226418162307573834e-01
8.548548548548549064e+00 3.828047181630315210e-01 3.226207010022014710e-01
8.588588588588589090e+00 3.830730706044152001e-01 3.225998844613575667e-01
8.628628628628629116e+00 3.833412351896279824e-01 3.225793609824490482e-01
8.668668668668669142e+00 3.836092123126361164e-01 3.225591250719617165e-01
8.708708708708709167e+00 3.838770023660313946e-01 3.225391713649186642e-01
8.748748748748749193e+00 3.841446057410353720e-01 3.225194946212757707e-01
8.788788788788789219e+00 3.844120228275108020e-01 3.225000897224364338e-01
8.828828828828829245e+00 3.846792540139625238e-01 3.224809516678788235e-01
8.868868868868869271e+00 3.849462996875483434e-01 3.224620755718922149e-01
8.908908908908909297e+00 3.852131602340839733e-01 3.224434566604187369e-01
8.948948948948949322e+00 3.854798360380495836e-01 3.224250902679960951e-01
8.988988988988989348e+00 3.857463274825961852e-01 3.224069718347978841e-01
9.029029029029029374e+00 3.860126349495520137e-01 3.223890969037674914e-01
9.069069069069069400e+00 3.862787588194296906e-01 3.223714611178433720e-01
9.109109109109109426e+00 3.865446994714316631e-01 3.223540602172708658e-01
9.149149149149149451e+00 3.868104572834565325e-01 3.223368900369985579e-01
9.189189189189189477e+00 3.870760326321064371e-01 3.223199465041554079e-01
9.229229229229229503e+00 3.873414258926912712e-01 3.223032256356070935e-01
9.269269269269269529e+00 3.876066374392369562e-01 3.222867235355859061e-01
9.309309309309309555e+00 3.878716676444907141e-01 3.222704363933960869e-01
9.349349349349349581e+00 3.881365168799270626e-01 3.222543604811876072e-01
9.389389389389389606e+00 3.884011855157530890e-01 3.222384921517977285e-01
9.429429429429429632e+00 3.886656739209167766e-01 3.222228278366595644e-01
9.469469469469469658e+00 3.889299824631107239e-01 3.222073640437720377e-01
9.509509509509509684e+00 3.891941115087792502e-01 3.221920973557318435e-01
9.549549549549549710e+00 3.894580614231240578e-01 3.221770244278246431e-01
9.589589589589589735e+00 3.897218325701099495e-01 3.221621419861722679e-01
9.629629629629629761e+00 3.899854253124710457e-01 3.221474468259352686e-01
9.669669669669669787e+00 3.902488400117167244e-01 3.221329358095689210e-01
9.709709709709709813e+00 3.905120770281366172e-01 3.221186058651304696e-01
9.749749749749749839e+00 3.907751367208069926e-01 3.221044539846351640e-01
9.789789789789789864e+00 3.910380194475963633e-01 3.220904772224613688e-01
9.829829829829829890e+00 3.913007255651712590e-01 3.220766726938015245e-01
9.869869869869869916e+00 3.915632554290017220e-01 3.220630375731576844e-01
9.909909909909909942e+00 3.918256093933663586e-01 3.220495690928808497e-01
9.949949949949949968e+00 3.920877878113593895e-01 3.220362645417523262e-01
9.989989989989989994e+00 3.923497910348945350e-01 3.220231212636041063e-01
1.003003003003003002e+01 3.926116194147123428e-01 3.220101366559813272e-01
1.007007007007007005e+01 3.928732733003830746e-01 3.219973081688395911e-01
1.011011011011011007e+01 3.931347530403152546e-01 3.219846333032812535e-01
1.015015015015015010e+01 3.933960589817581677e-01 3.219721096103258517e-01
1.019019019019019012e+01 3.936571914708096309e-01 3.219597346897161705e-01
1.023023023023023015e+01 3.939181508524199349e-01 3.219475061887562828e-01
1.027027027027027017e+01 3.941789374703973947e-01 3.219354218011825086e-01
1.031031031031031020e+01 3.944395516674137347e-01 3.219234792660664035e-01
1.035035035035035023e+01 3.946999937850095286e-01 3.219116763667457803e-01
1.039039039039039025e+01 3.949602641635993616e-01 3.219000109297877055e-01
1.043043043043043028e+01 3.952203631424767161e-01 3.218884808239772521e-01
1.047047047047047030e+01 3.954802910598195775e-01 3.218770839593365074e-01
1.051051051051051033e+01 3.957400482526953200e-01 3.218658182861667827e-01
1.055055055055055035e+01 3.959996350570652579e-01 3.218546817941207450e-01
1.059059059059059038e+01 3.962590518077910851e-01 3.218436725112955310e-01
1.063063063063063041e+01 3.965182988386384833e-01 3.218327885033530622e-01
1.067067067067067043e+01 3.967773764822828952e-01 3.218220278726621197e-01
1.071071071071071046e+01 3.970362850703150204e-01 3.218113887574640675e-01
1.075075075075075048e+01 3.972950249332438677e-01 3.218008693310610013e-01
1.079079079079079051e+01 3.975535964005039169e-01 3.217904678010234387e-01
1.083083083083083054e+01 3.978119998004586710e-01 3.217801824084215445e-01
1.087087087087087056e+01 3.980702354604060411e-01 3.217700114270741762e-01
1.091091091091091059e+01 3.983283037065822874e-01 3.217599531628186349e-01
1.095095095095095061e+01 3.985862048641687916e-01 3.217500059527992895e-01
1.099099099099099064e+01 3.988439392572943332e-01 3.217401681647746314e-01
1.103103103103103066e+01 3.991015072090420834e-01 3.217304381964415927e-01
1.107107107107107069e+01 3.993589090414530474e-01 3.217208144747779053e-01
1.111111111111111072e+01 3.996161450755301714e-01 3.217112954554012805e-01
1.115115115115115074e+01 3.998732156312455599e-01 3.217018796219442978e-01
1.119119119119119077e+01 4.001301210275416964e-01 3.216925654854459471e-01
1.123123123123123079e+01 4.003868615823396593e-01 3.216833515837582147e-01
1.127127127127127082e+01 4.006434376125400099e-01 3.216742364809673793e-01
1.131131131131131085e+01 4.008998494340307861e-01 3.216652187668301854e-01
1.135135135135135087e+01 4.011560973616896120e-01 3.216562970562241719e-01
1.139139139139139090e+01 4.014121817093893041e-01 3.216474699886115451e-01
1.143143143143143092e+01 4.016681027900020906e-01 3.216387362275163198e-01
1.147147147147147095e+01 4.019238609154043851e-01 3.216300944600147260e-01
1.151151151151151097e+01 4.021794563964803948e-01 3.216215433962378301e-01
1.155155155155155100e+01 4.024348895431271167e-01 3.216130817688863663e-01
1.159159159159159103e+01 4.026901606642594444e-01 3.216047083327580602e-01
1.163163163163163105e+01 4.029452700678132215e-01 3.215964218642856642e-01
1.167167167167167108e+01 4.032002180607499597e-01 3.215882211610868180e-01
1.171171171171171110e+01 4.034550049490612800e-01 3.215801050415247331e-01
1.175175175175175113e+01 4.037096310377741304e-01 3.215720723442787032e-01
1.179179179179179116e+01 4.039640966309524517e-01 3.215641219279266605e-01
1.183183183183183118e+01 4.042184020317052262e-01 3.215562526705362245e-01
1.187187187187187121e+01 4.044725475421869221e-01 3.215484634692659105e-01
1.191191191191191123e+01 4.047265334636035439e-01 3.215407532399756074e-01
1.195195195195195126e+01 4.049803600962175176e-01 3.215331209168479365e-01
1.199199199199199128e+01 4.052340277393496337e-01 3.215255654520159934e-01
1.203203203203203486e+01 4.054875366913856527e-01 3.215180858152014709e-01
1.207207207207207489e+01 4.057408872497779706e-01 3.215106809933616638e-01
1.211211211211211491e+01 4.059940797110518362e-01 3.215033499903429126e-01
1.215215215215215494e+01 4.062471143708085708e-01 3.214960918265441503e-01
1.219219219219219497e+01 4.064999915237280104e-01 3.214889055385872774e-01
1.223223223223223499e+01 4.067527114635758334e-01 3.214817901789949750e-01
1.227227227227227502e+01 4.070052744832041158e-01 3.214747448158762344e-01
1.231231231231231504e+01 4.072576808745586030e-01 3.214677685326197687e-01
1.235235235235235507e+01 4.075099309286789317e-01 3.214608604275934756e-01
1.239239239239239510e+01 4.077620249357057913e-01 3.214540196138511718e-01
1.243243243243243512e+01 4.080139631848835324e-01 3.214472452188458229e-01
1.247247247247247515e+01 4.082657459645632758e-01 3.214405363841501551e-01
1.251251251251251517e+01 4.085173735622086300e-01 3.214338922651823194e-01
1.255255255255255520e+01 4.087688462643969123e-01 3.214273120309385501e-01
1.259259259259259522e+01 4.090201643568263656e-01 3.214207948637314849e-01
1.263263263263263525e+01 4.092713281243163803e-01 3.214143399589352024e-01
1.267267267267267528e+01 4.095223378508138778e-01 3.214079465247338674e-01
1.271271271271271530e+01 4.097731938193963086e-01 3.214016137818795360e-01
1.275275275275275533e+01 4.100238963122735947e-01 3.213953409634508485e-01
1.279279279279279535e+01 4.102744456107956794e-01 3.213891273146209371e-01
1.283283283283283538e+01 4.105248419954521943e-01 3.213829720924283873e-01
1.287287287287287540e+01 4.107750857458786209e-01 3.213768745655543602e-01
1.291291291291291543e+01 4.110251771408592880e-01 3.213708340141029351e-01
1.295295295295295546e+01 4.112751164583303698e-01 3.213648497293882800e-01
1.299299299299299548e+01 4.115249039753846039e-01 3.213589210137253183e-01
1.303303303303303551e+01 4.117745399682737895e-01 3.213530471802245603e-01
1.307307307307307553e+01 4.120240247124129507e-01 3.213472275525932065e-01
1.311311311311311556e+01 4.122733584823844999e-01 3.213414614649383605e-01
1.315315315315315559e+01 4.125225415519399030e-01 3.213357482615752936e-01
1.319319319319319561e+01 4.127715741940051197e-01 3.213300872968403721e-01
1.323323323323323564e+01 4.130204566806827682e-01 3.213244779349081481e-01
1.327327327327327566e+01 4.132691892832569547e-01 3.213189195496101158e-01
1.331331331331331569e+01 4.135177722721948279e-01 3.213134115242609612e-01
1.335335335335335571e+01 4.137662059171520190e-01 3.213079532514850900e-01
1.339339339339339574e+01 4.140144904869745290e-01 3.213025441330486509e-01
1.343343343343343577e+01 4.142626262497023371e-01 3.212971835796947784e-01
1.347347347347347579e+01 4.145106134725749514e-01 3.212918710109825549e-01
1.351351351351351582e+01 4.147584524220303548e-01 3.212866058551281934e-01
1.355355355355355584e+01 4.150061433637130537e-01 3.212813875488509940e-01
1.359359359359359587e+01 4.152536865624747997e-01 3.212762155372217432e-01
1.363363363363363590e+01 4.155010822823775873e-01 3.212710892735137769e-01
1.367367367367367592e+01 4.157483307866980948e-01 3.212660082190587074e-01
1.371371371371371595e+01 4.159954323379310703e-01 3.212609718431035377e-01
1.375375375375375597e+01 4.162423871977919410e-01 3.212559796226713282e-01
1.379379379379379600e+01 4.164891956272203100e-01 3.212510310424246396e-01
1.383383383383383602e+01 4.167358578863821772e-01 3.212461255945323058e-01
1.387387387387387605e+01 4.169823742346753237e-01 3.212412627785378727e-01
1.391391391391391608e+01 4.172287449307308105e-01 3.212364421012317006e-01
1.395395395395395610e+01 4.174749702324158651e-01 3.212316630765249537e-01
1.399399399399399613e+01 4.177210503968384336e-01 3.212269252253266982e-01
1.403403403403403615e+01 4.179669856803497341e-01 3.212222280754229997e-01
1.407407407407407618e+01 4.182127763385465324e-01 3.212175711613587392e-01
1.411411411411411621e+01 4.184584226262750284e-01 3.212129540243218173e-01
1.415415415415415623e+01 4.187039247976349077e-01 3.212083762120292452e-01
1.419419419419419626e+01 4.189492831059798972e-01 3.212038372786159557e-01
1.423423423423423628e+01 4.191944978039232050e-01 3.211993367845263347e-01
1.427427427427427631e+01 4.194395691433400186e-01 3.211948742964061410e-01
1.431431431431431633e+01 4.196844973753680041e-01 3.211904493869984778e-01
1.435435435435435636e+01 4.199292827504150782e-01 3.211860616350406539e-01
1.439439439439439639e+01 4.201739255181580202e-01 3.211817106251635967e-01
1.443443443443443641e+01 4.204184259275483559e-01 3.211773959477933205e-01
1.447447447447447644e+01 4.206627842268126360e-01 3.211731171990532263e-01
1.451451451451451646e+01 4.209070006634583194e-01 3.211688739806699555e-01
1.455455455455455649e+01 4.211510754842742177e-01 3.211646658998800752e-01
1.459459459459459651e+01 4.213950089353354356e-01 3.211604925693385404e-01
1.463463463463463654e+01 4.216388012620038706e-01 3.211563536070294322e-01
1.467467467467467657e+01 4.218824527089344301e-01 3.211522486361774176e-01
1.471471471471471659e+01 4.221259635200736993e-01 3.211481772851628724e-01
1.475475475475475662e+01 4.223693339386666579e-01 3.211441391874361728e-01
1.479479479479479664e+01 4.226125642072578459e-01 3.211401339814355382e-01
1.483483483483483667e+01 4.228556545676928069e-01 3.211361613105052637e-01
1.487487487487487670e+01 4.230986052611236947e-01 3.211322208228157282e-01
1.491491491491491672e+01 4.233414165280107722e-01 3.211283121712865674e-01
1.495495495495495675e+01 4.235840886081241319e-01 3.211244350135082359e-01
1.499499499499499677e+01 4.238266217405481928e-01 3.211205890116673456e-01
1.503503503503503680e+01 4.240690161636831990e-01 3.211167738324729459e-01
1.507507507507507682e+01 4.243112721152488276e-01 3.211129891470837494e-01
1.511511511511511685e+01 4.245533898322865762e-01 3.211092346310368550e-01
1.515515515515515688e+01 4.247953695511617611e-01 3.211055099641781374e-01
1.519519519519519690e+01 4.250372115075676804e-01 3.211018148305937459e-01
1.523523523523523693e+01 4.252789159365268357e-01 3.210981489185422699e-01
1.527527527527527695e+01 4.255204830723953724e-01 3.210945119203894027e-01
1.531531531531531698e+01 4.257619131488624697e-01 3.210909035325428262e-01
1.535535535535535701e+01 4.260032063989575013e-01 3.210873234553886513e-01
1.539539539539539703e+01 4.262443630550484253e-01 3.210837713932284676e-01
1.543543543543543706e+01 4.264853833488476686e-01 3.210802470542188369e-01
1.547547547547547708e+01 4.267262675114114612e-01 3.210767501503106747e-01
1.551551551551551711e+01 4.269670157731469962e-01 3.210732803971901861e-01
1.555555555555555713e+01 4.272076283638090444e-01 3.210698375142202465e-01
1.559559559559559716e+01 4.274481055125080031e-01 3.210664212243850568e-01
1.563563563563563719e+01 4.276884474477096187e-01 3.210630312542321341e-01
1.567567567567567721e+01 4.279286543972378731e-01 3.210596673338187435e-01
1.571571571571571724e+01 4.281687265882771487e-01 3.210563291966577193e-01
1.575575575575575726e+01 4.284086642473767803e-01 3.210530165796637858e-01
1.579579579579579729e+01 4.286484676004508332e-01 3.210497292231025979e-01
1.583583583583583732e+01 4.288881368727813226e-01 3.210464668705386160e-01
1.587587587587587734e+01 4.291276722890228212e-01 3.210432292687853129e-01
1.591591591591591737e+01 4.293670740732019042e-01 3.210400161678564346e-01
1.595595595595595739e+01 4.296063424487214788e-01 3.210368273209162071e-01
1.599599599599599742e+01 4.298454776383632270e-01 3.210336624842329289e-01
1.603603603603603744e+01 4.300844798642874944e-01 3.210305214171320087e-01
1.607607607607607747e+01 4.303233493480401184e-01 3.210274038819490583e-01
1.611611611611611750e+01 4.305620863105508178e-01 3.210243096439864274e-01
1.615615615615615752e+01 4.308006909721382449e-01 3.210212384714672407e-01
1.619619619619619755e+01 4.310391635525098741e-01 3.210181901354928202e-01
1.623623623623623757e+01 4.312775042707665540e-01 3.210151644099998869e-01
1.627627627627627760e+01 4.315157133454050609e-01 3.210121610717175389e-01
1.631631631631631763e+01 4.317537909943169327e-01 3.210091799001268398e-01
1.635635635635635765e+01 4.319917374347956307e-01 3.210062206774203508e-01
1.639639639639639768e+01 4.322295528835357614e-01 3.210032831884608306e-01
1.643643643643643770e+01 4.324672375566350757e-01 3.210003672207438763e-01
1.647647647647647773e+01 4.327047916695994090e-01 3.209974725643576221e-01
1.651651651651651775e+01 4.329422154373427367e-01 3.209945990119460468e-01
1.655655655655655778e+01 4.331795090741894505e-01 3.209917463586706710e-01
1.659659659659659781e+01 4.334166727938785213e-01 3.209889144021752516e-01
1.663663663663663783e+01 4.336537068095625003e-01 3.209861029425482570e-01
1.667667667667667786e+01 4.338906113338146797e-01 3.209833117822885606e-01
1.671671671671671788e+01 4.341273865786252628e-01 3.209805407262703580e-01
1.675675675675675791e+01 4.343640327554080804e-01 3.209777895817085280e-01
1.679679679679679793e+01 4.346005500750020900e-01 3.209750581581252704e-01
1.683683683683683796e+01 4.348369387476712089e-01 3.209723462673174654e-01
1.687687687687687799e+01 4.350731989831093105e-01 3.209696537233230895e-01
1.691691691691691801e+01 4.353093309904411679e-01 3.209669803423903511e-01
1.695695695695695804e+01 4.355453349782241190e-01 3.209643259429456608e-01
1.699699699699699806e+01 4.357812111544506206e-01 3.209616903455624892e-01
1.703703703703703809e+01 4.360169597265518004e-01 3.209590733729313361e-01
1.707707707707707812e+01 4.362525809013967359e-01 3.209564748498298092e-01
1.711711711711711814e+01 4.364880748852979497e-01 3.209538946030927042e-01
1.715715715715715817e+01 4.367234418840095223e-01 3.209513324615837493e-01
1.719719719719719819e+01 4.369586821027329204e-01 3.209487882561666283e-01
1.723723723723723822e+01 4.371937957461172752e-01 3.209462618196771699e-01
1.727727727727727824e+01 4.374287830182616577e-01 3.209437529868957584e-01
1.731731731731731827e+01 4.376636441227170771e-01 3.209412615945204106e-01
1.735735735735735830e+01 4.378983792624888127e-01 3.209387874811393537e-01
1.739739739739739832e+01 4.381329886400380791e-01 3.209363304872059341e-01
1.743743743743743835e+01 4.383674724572853565e-01 3.209338904550119720e-01
1.747747747747747837e+01 4.386018309156095585e-01 3.209314672286628367e-01
1.751751751751751840e+01 4.388360642158536939e-01 3.209290606540521340e-01
1.755755755755755843e+01 4.390701725583240345e-01 3.209266705788371143e-01
1.759759759759759845e+01 4.393041561427933894e-01 3.209242968524150807e-01
1.763763763763763848e+01 4.395380151685026604e-01 3.209219393258985753e-01
1.767767767767767850e+01 4.397717498341626730e-01 3.209195978520929526e-01
1.771771771771771853e+01 4.400053603379587841e-01 3.209172722854725657e-01
1.775775775775775855e+01 4.402388468775468855e-01 3.209149624821588387e-01
1.779779779779779858e+01 4.404722096500618966e-01 3.209126682998969526e-01
1.783783783783783861e+01 4.407054488521149893e-01 3.209103895980348620e-01
1.787787787787787863e+01 4.409385646797984726e-01 3.209081262375011456e-01
1.791791791791791866e+01 4.411715573286864034e-01 3.209058780807837463e-01
1.795795795795795868e+01 4.414044269938364740e-01 3.209036449919089318e-01
1.799799799799799871e+01 4.416371738697916771e-01 3.209014268364211997e-01
1.803803803803803874e+01 4.418697981505841921e-01 3.208992234813622391e-01
1.807807807807807876e+01 4.421023000297337191e-01 3.208970347952515567e-01
1.811811811811811879e+01 4.423346797002530306e-01 3.208948606480664933e-01
1.815815815815815881e+01 4.425669373546475827e-01 3.208927009112227391e-01
1.819819819819819884e+01 4.427990731849174577e-01 3.208905554575556818e-01
1.823823823823823886e+01 4.430310873825609175e-01 3.208884241613010890e-01
1.827827827827827889e+01 4.432629801385746804e-01 3.208863068980772337e-01
1.831831831831831892e+01 4.434947516434551429e-01 3.208842035448661312e-01
1.835835835835835894e+01 4.437264020872023762e-01 3.208821139799959976e-01
1.839839839839839897e+01 4.439579316593208480e-01 3.208800380831234866e-01
1.843843843843843899e+01 4.441893405488206992e-01 3.208779757352159812e-01
1.847847847847847902e+01 4.444206289442202973e-01 3.208759268185353286e-01
1.851851851851851904e+01 4.446517970335473469e-01 3.208738912166198554e-01
1.855855855855855907e+01 4.448828450043424421e-01 3.208718688142688236e-01
1.859859859859859910e+01 4.451137730436580120e-01 3.208698594975252782e-01
1.863863863863863912e+01 4.453445813380623730e-01 3.208678631536604486e-01
1.867867867867867915e+01 4.455752700736406169e-01 3.208658796711577055e-01
1.871871871871871917e+01 4.458058394359972754e-01 3.208639089396971289e-01
1.875875875875875920e+01 4.460362896102565422e-01 3.208619508501395767e-01
1.879879879879879923e+01 4.462666207810654373e-01 3.208600052945121406e-01
1.883883883883883925e+01 4.464968331325945283e-01 3.208580721659931578e-01
1.887887887887887928e+01 4.467269268485402067e-01 3.208561513588971126e-01
1.891891891891891930e+01 4.469569021121275187e-01 3.208542427686602028e-01
1.895895895895895933e+01 4.471867591061097769e-01 3.208523462918267399e-01
1.899899899899899935e+01 4.474164980127723346e-01 3.208504618260342167e-01
1.903903903903903938e+01 4.476461190139334745e-01 3.208485892699999287e-01
1.907907907907907941e+01 4.478756222909457962e-01 3.208467285235073185e-01
1.911911911911911943e+01 4.481050080247005463e-01 3.208448794873922094e-01
1.915915915915915946e+01 4.483342763956255084e-01 3.208430420635301483e-01
1.919919919919919948e+01 4.485634275836917206e-01 3.208412161548225838e-01
1.923923923923923951e+01 4.487924617684131423e-01 3.208394016651849312e-01
1.927927927927927954e+01 4.490213791288483747e-01 3.208375984995326946e-01
1.931931931931931956e+01 4.492501798436067673e-01 3.208358065637704204e-01
1.935935935935935959e+01 4.494788640908479183e-01 3.208340257647780969e-01
1.939939939939939961e+01 4.497074320482892240e-01 3.208322560103995524e-01
1.943943943943943964e+01 4.499358838932080995e-01 3.208304972094309648e-01
1.947947947947947966e+01 4.501642198024515817e-01 3.208287492716079825e-01
1.951951951951951969e+01 4.503924399524448230e-01 3.208270121075954551e-01
1.955955955955955972e+01 4.506205445192081327e-01 3.208252856289745547e-01
1.959959959959959974e+01 4.508485336783792374e-01 3.208235697482328397e-01
1.963963963963963977e+01 4.510764076052555249e-01 3.208218643787522084e-01
1.967967967967967979e+01 4.513041664748707604e-01 3.208201694347982968e-01
1.971971971971971982e+01 4.515318104621366402e-01 3.208184848315095428e-01
1.975975975975975985e+01 4.517593397421518220e-01 3.208168104848868052e-01
1.979979979979979987e+01 4.519867544909194623e-01 3.208151463117826507e-01
1.983983983983983990e+01 4.522140548872991550e-01 3.208134922298906955e-01
1.987987987987987992e+01 4.524412411194688177e-01 3.208118481577363346e-01
1.991991991991991995e+01 4.526683134144672271e-01 3.208102140146656955e-01
1.995995995995995997e+01 4.528952722935562503e-01 3.208085897208362014e-01
2.000000000000000000e+01 4.534425215032774625e-01 3.208069751972066341e-01


==> data/Qpc3d_tau0.5_Delta_L1_Delta_R1_ct50_eta1e-07_GTFalse_T0.15_V0.0_type_quadratic_E_F_20_DeltaT_0.0_m_1_cut_60_pt_200_DR_False.dat <==
2.399999999999999911e+00 -2.082728112692067424e-01 -8.399347257643779985e-02 -5.774688091842745674e-01 -5.998474980007741930e-01 -8.399381156374322033e-02 -5.998475079156219136e-01
2.387939698492462348e+00 -2.061227488346668857e-01 -8.284570614253988774e-02 -5.733711104865981678e-01 -5.968345042433168546e-01 -8.284559442901369419e-02 -5.968345156694433440e-01
2.375879396984924341e+00 -2.039744135813937875e-01 -8.170851208124663145e-02 -5.692282091810634270e-01 -5.938215034811744619e-01 -8.170837623395210692e-02 -5.938215036895221344e-01
2.363819095477386778e+00 -2.018413078397591764e-01 -8.058243959351421570e-02 -5.650351423088025848e-01 -5.908084740494941034e-01 -8.058206926673064374e-02 -5.908084718334379870e-01
2.351758793969849215e+00 -1.997182464261863521e-01 -7.946705291255531933e-02 -5.607903527319886283e-01 -5.877953876063938266e-01 -7.946657639593124323e-02 -5.877954198876036429e-01
2.339698492462311652e+00 -1.976037832780437042e-01 -7.836180420968498483e-02 -5.564878168371099054e-01 -5.847823749963165785e-01 -7.836198497458275736e-02 -5.847823470376767307e-01
2.327638190954773645e+00 -1.954990729194600318e-01 -7.726895119392146460e-02 -5.521229562508086497e-01 -5.817693926780802549e-01 -7.726842692033386584e-02 -5.817692608313683733e-01
2.315577889447236082e+00 -1.934019822579930992e-01 -7.618581313202023308e-02 -5.476917654458955953e-01 -5.787560612357410816e-01 -7.618675680715095155e-02 -5.787561505534510875e-01
2.303517587939698519e+00 -1.913118287736559342e-01 -7.511308845376354904e-02 -5.431882536125788308e-01 -5.757430114531096876e-01 -7.511406901796451041e-02 -5.757430315660123643e-01
2.291457286432160512e+00 -1.892275948314396938e-01 -7.405136373649238990e-02 -5.386058029954150506e-01 -5.727297946141168827e-01 -7.405184583579009494e-02 -5.727298809202293617e-01
2.279396984924622949e+00 -1.871483479635659697e-01 -7.300031448674677848e-02 -5.339363191147152854e-01 -5.697167020867417442e-01 -7.300035081077756172e-02 -5.697167126495368272e-01
2.267336683417085386e+00 -1.850727077461276904e-01 -7.195870664561881958e-02 -5.291726656431073872e-01 -5.667035367723808337e-01 -7.195938152225929418e-02 -5.667035257472828880e-01
2.255276381909547823e+00 -1.829989349916073538e-01 -7.092933835879655646e-02 -5.243056252427755748e-01 -5.636902280527315012e-01 -7.092882912758187441e-02 -5.636903199117336838e-01
2.243216080402009815e+00 -1.809252351518726154e-01 -6.990908730283414141e-02 -5.193243481715125176e-01 -5.606771035873153730e-01 -6.990857714775514098e-02 -5.606770947832888652e-01
2.231155778894472252e+00 -1.788495101127543230e-01 -6.889875897065754484e-02 -5.142168516458782701e-01 -5.576638915421276987e-01 -6.889834337248101903e-02 -5.576638487510914288e-01
2.219095477386934689e+00 -1.767692592883175484e-01 -6.789909266259813725e-02 -5.089694475206313351e-01 -5.546507351094400740e-01 -6.789917463259631525e-02 -5.546504851933763414e-01
2.207035175879396682e+00 -1.746796618915673616e-01 -6.691081270433688055e-02 -5.035683482821521340e-01 -5.516372711760759717e-01 -6.691153330738330851e-02 -5.516373232291109652e-01
2.194974874371859119e+00 -1.725812095176675331e-01 -6.593145167050223909e-02 -4.979932949634570671e-01 -5.486240080063130575e-01 -6.593178175809029373e-02 -5.486240208359024484e-01
2.182914572864321556e+00 -1.704656135651157478e-01 -6.496303463278350898e-02 -4.922237877585485810e-01 -5.456107275857322580e-01 -6.496249065371606513e-02 -5.456107029483451276e-01
2.170854271356783993e+00 -1.683285143538966189e-01 -6.400338779394669497e-02 -4.862361951757661616e-01 -5.425973570880290309e-01 -6.400329748801927843e-02 -5.425973673543317277e-01
2.158793969849245986e+00 -1.661634918761784874e-01 -6.305358968710489398e-02 -4.800009957432974650e-01 -5.395840227364775421e-01 -6.305405562332165592e-02 -5.395840134671180399e-01
2.146733668341708423e+00 -1.639620088449547652e-01 -6.211524920903266356e-02 -4.734859476847724236e-01 -5.365706841191852927e-01 -6.211452898949531426e-02 -5.365706400242560292e-01
2.134673366834170860e+00 -1.617132759497102168e-01 -6.118557213263196154e-02 -4.666470541537798833e-01 -5.335572309119586132e-01 -6.118607913416747313e-02 -5.335571933177134518e-01
2.122613065326633297e+00 -1.594049657959384358e-01 -6.026649227877629161e-02 -4.594386837839710691e-01 -5.305438195896386988e-01 -6.026727380133544559e-02 -5.305438565543216800e-01
2.110552763819095290e+00 -1.570210470443972051e-01 -5.935671900160908315e-02 -4.518026898380717582e-01 -5.275304225570152106e-01 -5.935705782746936165e-02 -5.275304288112160345e-01
2.098492462311557727e+00 -1.545351873851374958e-01 -5.845702999958176521e-02 -4.436662170344548572e-01 -5.245170056032527617e-01 -5.845682110367363127e-02 -5.245169856490967675e-01
2.086432160804020164e+00 -1.519230001197276192e-01 -5.756550852489841080e-02 -4.349419738366685495e-01 -5.215035355504671344e-01 -5.756621033804883159e-02 -5.215035247587564982e-01
2.074371859296482157e+00 -1.491438942828706704e-01 -5.668578345149500458e-02 -4.255223704378024441e-01 -5.184901233416990829e-01 -5.668456587430647370e-02 -5.184900417690336827e-01
2.062311557788944594e+00 -1.461443038021270346e-01 -5.581457916609382230e-02 -4.152566862258639802e-01 -5.154765142889431440e-01 -5.581543537771182367e-02 -5.154765639733057681e-01
2.050251256281407031e+00 -1.428497078435646828e-01 -5.495252697748252008e-02 -4.040124889766391614e-01 -5.124630526804083708e-01 -5.495594038776085294e-02 -5.124630472964264438e-01
2.038190954773869024e+00 -1.391511122756985963e-01 -5.410052356120136768e-02 -3.915436198446139993e-01 -5.094495090483865951e-01 -5.410021656915842136e-02 -5.094495167180269624e-01
2.026130653266331461e+00 -1.348877470067836315e-01 -5.325773670722608322e-02 -3.776143130308641238e-01 -5.064359702001123287e-01 -5.325768151585105054e-02 -5.064359174384228668e-01
2.014070351758793898e+00 -1.298134408759889780e-01 -5.242375878664948946e-02 -3.619945327730144657e-01 -5.034223821592082038e-01 -5.242387914379105507e-02 -5.034224121456000178e-01
2.002010050251256335e+00 -1.235742324916351970e-01 -5.159939238384397137e-02 -3.448379164730370761e-01 -5.004087837311889109e-01 -5.159983193090670467e-02 -5.004088288681003416e-01
1.989949748743718549e+00 -1.166501908440344126e-01 -5.078418642169747060e-02 -3.284125286721734094e-01 -4.973951782364793850e-01 -5.078599123411038641e-02 -4.973952510984390729e-01
1.977889447236180764e+00 -1.102139485847193068e-01 -4.997779065241000213e-02 -3.136161671022212882e-01 -4.943816087067557374e-01 -4.997819450141716136e-02 -4.943816261398344958e-01
1.965829145728643201e+00 -1.043024887412876966e-01 -4.918081585533563838e-02 -3.002972554615349066e-01 -4.913680159340248488e-01 -4.918087252397932568e-02 -4.913679950755864834e-01
1.953768844221105416e+00 -9.888230839877233669e-02 -4.839332296877173895e-02 -2.882833191078497115e-01 -4.883543410779882521e-01 -4.839237578997734185e-02 -4.883543396545396709e-01
1.941708542713567631e+00 -9.390430077063942338e-02 -4.761436772016217761e-02 -2.774018726639368992e-01 -4.853406549668545789e-01 -4.761511682060681760e-02 -4.853406977604501904e-01
1.929648241206030068e+00 -8.931931267354903392e-02 -4.684420392169977992e-02 -2.674998538115996860e-01 -4.823270134078413429e-01 -4.684448134526323498e-02 -4.823270159551363845e-01
1.917587939698492505e+00 -8.508108988198125056e-02 -4.608276326691708447e-02 -2.584451732031090576e-01 -4.793134936330613605e-01 -4.608309694004866786e-02 -4.793133209482162704e-01
1.905527638190954720e+00 -8.115036478872772463e-02 -4.532987892735786811e-02 -2.501275360409316861e-01 -4.762996020274462561e-01 -4.533056888941122686e-02 -4.762996102862815384e-01
1.893467336683416935e+00 -7.749226106902433464e-02 -4.458684788542493366e-02 -2.424528003514499486e-01 -4.732858984651002743e-01 -4.458674994122872187e-02 -4.732858833778307295e-01
1.881407035175879372e+00 -7.407702483058983822e-02 -4.385179890710446532e-02 -2.353427456836803267e-01 -4.702721892640088219e-01 -4.385134984987992812e-02 -4.702721385511088315e-01
1.869346733668341587e+00 -7.087895906235042176e-02 -4.312592702590298255e-02 -2.287306761397574217e-01 -4.672583135572304092e-01 -4.312721897452909126e-02 -4.672583978113576952e-01
1.857286432160803802e+00 -6.787607311078146244e-02 -4.240840384120626860e-02 -2.225601477726375788e-01 -4.642445668513471846e-01 -4.240910687837532583e-02 -4.642446221169504450e-01
1.845226130653266239e+00 -6.504875258646908298e-02 -4.169855485844679854e-02 -2.167830464831159154e-01 -4.612308114484902077e-01 -4.169947523903390352e-02 -4.612308305209128489e-01
1.833165829145728676e+00 -6.238160478368200840e-02 -4.099842253454485247e-02 -2.113583889351645928e-01 -4.582170259821973790e-01 -4.099861845278755107e-02 -4.582170257653217504e-01
1.821105527638190891e+00 -5.985940745097554500e-02 -4.030615131621126390e-02 -2.062500194562596478e-01 -4.552032448832904477e-01 -4.030625202286678560e-02 -4.552032062260727985e-01
1.809045226130653106e+00 -5.746978948384919711e-02 -3.962191576374672619e-02 -2.014279384716735899e-01 -4.521893415057545162e-01 -3.962226904273372791e-02 -4.521893716160436671e-01
1.796984924623115543e+00 -5.520172582715985460e-02 -3.894702895726584457e-02 -1.968649742106999001e-01 -4.491755236799101492e-01 -3.894658525762132589e-02 -4.491755218186495036e-01
1.784924623115577980e+00 -5.304554685637732914e-02 -3.828005856347078961e-02 -1.925375469158441266e-01 -4.461616768287149370e-01 -3.827910157937079033e-02 -4.461616566052684640e-01
1.772864321608040195e+00 -5.099255807614019864e-02 -3.762041990574448852e-02 -1.884248587260920760e-01 -4.431478265697940122e-01 -3.761960845686140170e-02 -4.431477749133376776e-01
1.760804020100502409e+00 -4.903513598436077398e-02 -3.696936447727004055e-02 -1.845097808007828133e-01 -4.401342505518028858e-01 -3.696938285725037687e-02 -4.401338603665847504e-01
1.748743718592964846e+00 -4.716642560875343448e-02 -3.632654671354264980e-02 -1.807751987720620235e-01 -4.371198992643244297e-01 -3.632804605596932218e-02 -4.371199901969837764e-01
1.736683417085427061e+00 -4.538009785696373727e-02 -3.569164336074216043e-02 -1.772072043142217390e-01 -4.341060288982144244e-01 -3.569229803765282955e-02 -4.341060604890649710e-01
1.724623115577889276e+00 -4.367133669977626281e-02 -3.506468378451532003e-02 -1.737930080764779894e-01 -4.310921117469090347e-01 -3.506518326948907666e-02 -4.310921212163001393e-01
1.712562814070351713e+00 -4.203442351300002572e-02 -3.444578093042644645e-02 -1.705208261831036576e-01 -4.280781845933130381e-01 -3.444611394162540308e-02 -4.280781684727031355e-01
1.700502512562814150e+00 -4.046538310170270936e-02 -3.383491610157932789e-02 -1.673807939560365832e-01 -4.250641273021336097e-01 -3.383495309094467635e-02 -4.250642017448319487e-01
1.688442211055276365e+00 -3.895949555505574813e-02 -3.323165214687660157e-02 -1.643630942507627313e-01 -4.220502115337221305e-01 -3.323161801835894380e-02 -4.220502209278959582e-01
1.676381909547738580e+00 -3.751373241678120779e-02 -3.263662009933860492e-02 -1.614604782894031310e-01 -4.190362324422338691e-01 -3.263603708823559213e-02 -4.190362260004130146e-01
1.664321608040201017e+00 -3.612433454402660948e-02 -3.204844588222294927e-02 -1.586643631596615089e-01 -4.160222272816080924e-01 -3.204813578839393884e-02 -4.160222169191435393e-01
1.652261306532663232e+00 -3.478832710098292424e-02 -3.146813125727950661e-02 -1.559680777404922336e-01 -4.130083015310866412e-01 -3.146804522012695143e-02 -4.130081970978233818e-01
1.640201005025125447e+00 -3.350297498026442305e-02 -3.089515651440643759e-02 -1.533654563301197482e-01 -4.099941439996191983e-01 -3.089485854545881080e-02 -4.099941544956255957e-01
1.628140703517587884e+00 -3.226550932737179411e-02 -3.033067150582673815e-02 -1.508507571386049628e-01 -4.069802887013949100e-01 -3.033134253817219156e-02 -4.069800804031462049e-01
1.616080402010050321e+00 -3.107359056737421174e-02 -2.977354314038349603e-02 -1.484186986600447011e-01 -4.039659913155340121e-01 -2.977462201240917497e-02 -4.039660591828359015e-01
1.604020100502512536e+00 -2.992497275007278273e-02 -2.922304457549037074e-02 -1.460644595709246485e-01 -4.009520195381092722e-01 -2.922362325115038933e-02 -4.009519758455623584e-01
1.591959798994974751e+00 -2.881766064858604440e-02 -2.868044130115721124e-02 -1.437837149790878732e-01 -3.979378497825032390e-01 -2.868062661027033500e-02 -3.979378838891876602e-01
1.579899497487437188e+00 -2.774972563200183567e-02 -2.814472996166303073e-02 -1.415717370704778488e-01 -3.949237692232740460e-01 -2.814506629821578176e-02 -3.949237795739065637e-01
1.567839195979899403e+00 -2.671921004484997461e-02 -2.761707994418079876e-02 -1.394265155083710683e-01 -3.919096731082793994e-01 -2.761680672163554021e-02 -3.919096623966170645e-01
1.555778894472361618e+00 -2.572507667303748288e-02 -2.709551413251038918e-02 -1.373432387762067441e-01 -3.888954780882006856e-01 -2.709576647796085869e-02 -3.888955322622755784e-01
1.543718592964824055e+00 -2.476519193099746552e-02 -2.658177137595310602e-02 -1.353184383038757710e-01 -3.858813885121757936e-01 -2.658187674211516874e-02 -3.858813891705599186e-01
1.531658291457286492e+00 -2.383830962637418019e-02 -2.607535012862073620e-02 -1.333503175412077413e-01 -3.828672542852555871e-01 -2.607507017288457352e-02 -3.828672331322870992e-01
1.519597989949748706e+00 -2.294312265001659593e-02 -2.557570299874905098e-02 -1.314353368256682975e-01 -3.798530447030143975e-01 -2.557527229403610755e-02 -3.798530641044128298e-01
1.507537688442210921e+00 -2.207844916051693307e-02 -2.508299735350497453e-02 -1.295705856237150122e-01 -3.768389088379557883e-01 -2.508237789605978832e-02 -3.768388818119259298e-01
1.495477386934673358e+00 -2.124306730798440970e-02 -2.459704374867232105e-02 -1.277553728021681156e-01 -3.738248120443257716e-01 -2.459610080795611442e-02 -3.738246846132052270e-01
1.483417085427135573e+00 -2.043587098213070843e-02 -2.411789952321374483e-02 -1.259857129688018440e-01 -3.708105303142061882e-01 -2.411735557199294264e-02 -3.708103549251111630e-01
1.471356783919597788e+00 -1.965587456487007459e-02 -2.364648793422283526e-02 -1.242608683120282748e-01 -3.677962177236788754e-01 -2.364714372910876883e-02 -3.677962758211190120e-01
1.459296482412060225e+00 -1.890209128176882636e-02 -2.318074340992285626e-02 -1.225783242701997816e-01 -3.647820240179592277e-01 -2.318121885505600860e-02 -3.647820408053255581e-01
1.447236180904522662e+00 -1.817361417813214558e-02 -2.272209211283184385e-02 -1.209361014014232599e-01 -3.617677828146773633e-01 -2.272238560149001871e-02 -3.617677965316941635e-01
1.435175879396984877e+00 -1.746963485611919067e-02 -2.227053425710776718e-02 -1.193316228242935900e-01 -3.587535026914591141e-01 -2.227029200313423996e-02 -3.587535408691714389e-01
1.423115577889447092e+00 -1.678930953992477035e-02 -2.182455691453921362e-02 -1.177673027074443851e-01 -3.557392748201259058e-01 -2.182482512683806691e-02 -3.557392734852871663e-01
1.411055276381909529e+00 -1.613185597783646855e-02 -2.138586791363247461e-02 -1.162377856746867610e-01 -3.527249296690219138e-01 -2.138590918968674703e-02 -3.527249943272937061e-01
1.398994974874371744e+00 -1.549672580726756989e-02 -2.095375029731140828e-02 -1.147295931964627119e-01 -3.497107059493243519e-01 -2.095347752898019111e-02 -3.497107034111163748e-01
1.386934673366834181e+00 -1.488303862946907183e-02 -2.052741707489784059e-02 -1.132818028523528975e-01 -3.466964347966841609e-01 -2.052746408323498709e-02 -3.466964007571696760e-01
1.374874371859296396e+00 -1.429028073943431655e-02 -2.010793663502334627e-02 -1.118532658091545839e-01 -3.436820839358901702e-01 -2.010779564866514019e-02 -3.436820863319512975e-01
1.362814070351758833e+00 -1.371783729349179866e-02 -1.969449050592968903e-02 -1.104559083151826909e-01 -3.406677883172765098e-01 -1.969436878768474758e-02 -3.406677598737362644e-01
1.350753768844221048e+00 -1.316513773894532890e-02 -1.928757012277291724e-02 -1.090892069225910532e-01 -3.376535154632688829e-01 -1.928689331802910939e-02 -3.376534197101914159e-01
1.338693467336683263e+00 -1.263168184086428843e-02 -1.888691785135777207e-02 -1.077522448204354250e-01 -3.346390835367534233e-01 -1.888666374093184164e-02 -3.346390108937112862e-01
1.326633165829145700e+00 -1.211694101184620544e-02 -1.849256191636212965e-02 -1.064441491062246559e-01 -3.316246737049736160e-01 -1.849329109603105661e-02 -3.316247267050461689e-01
1.314572864321607915e+00 -1.162051624686071503e-02 -1.810384685955205089e-02 -1.051644204852525966e-01 -3.286103610894370863e-01 -1.810427339779577954e-02 -3.286103531092127161e-01
1.302512562814070352e+00 -1.114189506113950033e-02 -1.772146440236363127e-02 -1.039123592149891473e-01 -3.255958834505869870e-01 -1.772160016018153872e-02 -3.255959708422658250e-01
1.290452261306532566e+00 -1.068070782096026093e-02 -1.734491643480616865e-02 -1.026873181554575909e-01 -3.225815380784576858e-01 -1.734526913952908617e-02 -3.225815782744447802e-01
1.278391959798995003e+00 -1.023657640220777473e-02 -1.697424012985485411e-02 -1.014891827535332053e-01 -3.195671749607973400e-01 -1.697432703779412980e-02 -3.195671751494192914e-01
1.266331658291457218e+00 -9.809167419238408459e-03 -1.660956194099237962e-02 -1.003174301263882878e-01 -3.165527401203949709e-01 -1.660955133123670491e-02 -3.165527614353864649e-01
1.254271356783919655e+00 -9.398125591596176789e-03 -1.625070509512278882e-02 -9.917208113307166006e-02 -3.135383423681005199e-01 -1.625059249033953407e-02 -3.135383371529195107e-01
1.242211055276381870e+00 -9.003193675540383661e-03 -1.589763558729821377e-02 -9.805266938217375994e-02 -3.105239376286423880e-01 -1.589738333047763241e-02 -3.105239023139041987e-01
1.230150753768844085e+00 -8.624085588804775854e-03 -1.555026233549115268e-02 -9.695977725127725988e-02 -3.075094553630050576e-01 -1.554984480318636654e-02 -3.075094568406612217e-01
1.218090452261306522e+00 -8.260594962127887353e-03 -1.520834950209480271e-02 -9.589291269742947210e-02 -3.044950360248007692e-01 -1.520784085365017683e-02 -3.044950002250302878e-01
1.206030150753768737e+00 -7.912501837317495457e-03 -1.487215572207079700e-02 -9.485293009091290417e-02 -3.014806420639286055e-01 -1.487134779023254437e-02 -3.014805271587434055e-01
1.193969849246231174e+00 -7.579647558262681863e-03 -1.454151121547658278e-02 -9.383996024504398514e-02 -2.984660382288182867e-01 -1.454163759091381229e-02 -2.984660754665621751e-01
1.181909547738693389e+00 -7.261883069749460774e-03 -1.421643462014870844e-02 -9.285547234989814658e-02 -2.954515319665677042e-01 -1.421685485981223976e-02 -2.954515824269245972e-01
1.169849246231155826e+00 -6.959134562568849644e-03 -1.389659762292286618e-02 -9.189991629002376705e-02 -2.924370685835044892e-01 -1.389690328177400729e-02 -2.924370857855998485e-01
1.157788944723618041e+00 -6.671341859116405523e-03 -1.358229875113474774e-02 -9.097440331725904772e-02 -2.894225933623923441e-01 -1.358244327361748070e-02 -2.894225802694831984e-01
1.145728643216080478e+00 -6.398479444899759713e-03 -1.327333916525596895e-02 -9.008132870860019459e-02 -2.864080431560042661e-01 -1.327333867753651211e-02 -2.864080653714600189e-01
1.133668341708542693e+00 -6.140578087072726468e-03 -1.296951706747088463e-02 -8.922237954452987008e-02 -2.833935484250231784e-01 -1.296951014150328832e-02 -2.833935410118692544e-01
1.121608040201004908e+00 -5.897749632679741803e-03 -1.267148239937797120e-02 -8.840071834051510535e-02 -2.803790005821827913e-01 -1.267088956454165243e-02 -2.803790071957236729e-01
1.109547738693467345e+00 -5.670042383365433286e-03 -1.237740755308657653e-02 -8.761968528458606575e-02 -2.773644990733707960e-01 -1.237740784026441880e-02 -2.773644639203735052e-01
1.097487437185929560e+00 -5.457644705264352337e-03 -1.208924476254853025e-02 -8.688424971620133108e-02 -2.743499873731249927e-01 -1.208897919120275645e-02 -2.743499110572734656e-01
1.085427135678391997e+00 -5.260659504252637036e-03 -1.180605093532696367e-02 -8.620051429349567806e-02 -2.713353900868782920e-01 -1.180541513391281105e-02 -2.713353477018155546e-01
1.073366834170854212e+00 -5.079107029185977659e-03 -1.152769313206855606e-02 -8.557657374825891616e-02 -2.683208447852871714e-01 -1.152793189211104123e-02 -2.683207263817833921e-01
1.061306532663316649e+00 -4.912675895345904216e-03 -1.125422594291271804e-02 -8.502285638291159908e-02 -2.653061501197487293e-01 -1.125501123419090678e-02 -2.653062076586825691e-01
1.049246231155778863e+00 -4.760199730727440910e-03 -1.098584601089057713e-02 -8.455219988247886231e-02 -2.622916045603173041e-01 -1.098615871290953283e-02 -2.622916168394483494e-01
1.037185929648241078e+00 -4.618240870984606505e-03 -1.072232810887005332e-02 -8.418024410695006121e-02 -2.592770127503863375e-01 -1.072237109393645894e-02 -2.592770191096316346e-01
1.025125628140703515e+00 -4.476910400380388309e-03 -1.046360567637847315e-02 -8.391612299793081708e-02 -2.562623998377752677e-01 -1.046340248137174814e-02 -2.562624131374322545e-01
1.013065326633165730e+00 -4.306516172508219331e-03 -1.020915624428252871e-02 -8.369257550013786684e-02 -2.532478040341469283e-01 -1.020915957880304606e-02 -2.532477987382570905e-01
1.001005025125628167e+00 -4.164302794569512550e-03 -9.959006811799609588e-03 -8.216232784962702873e-02 -2.502332203771779895e-01 -9.959569874503035672e-03 -2.502331758838647335e-01
9.889447236180903822e-01 -5.334441025933939554e-03 -9.714566961513996027e-03 -5.852615650874550685e-02 -2.472185342992307411e-01 -9.714558285672201046e-03 -2.472185445264628578e-01
9.768844221105528192e-01 -4.235095993486412413e-03 -9.474278280446670267e-03 -4.538840377622501560e-02 -2.442039280857741801e-01 -9.474010815571457314e-03 -2.442039043242142660e-01
9.648241206030150341e-01 -3.449668363173799112e-03 -9.238355761387252035e-03 -3.794731247993374940e-02 -2.411893570504567708e-01 -9.238010151582190868e-03 -2.411892509052779299e-01
9.527638190954772490e-01 -2.902319240146060582e-03 -9.007031837815581213e-03 -3.303221230602070707e-02 -2.381746501641128222e-01 -9.007365134900413572e-03 -2.381746105938082891e-01
9.407035175879396860e-01 -2.502056760645435859e-03 -8.780028679555020379e-03 -2.948061035358499199e-02 -2.351599315563427939e-01 -8.779972427152097150e-03 -2.351599433549942386e-01
9.286432160804019009e-01 -2.196560652361015647e-03 -8.557197589534470614e-03 -2.676122778122743545e-02 -2.321452791758362444e-01 -8.557242492165845898e-03 -2.321452713330184325e-01
9.165829145728643379e-01 -1.955361679563863593e-03 -8.338617857463561517e-03 -2.459370475052034821e-02 -2.291306004895562187e-01 -8.338663258180925922e-03 -2.291305920319520184e-01
9.045226130653265528e-01 -1.759878671798181847e-03 -8.124439505366270325e-03 -2.281422852726002967e-02 -2.261159948443443868e-01 -8.124308406325664311e-03 -2.261159051894631178e-01
8.924623115577889898e-01 -1.598073537239502869e-03 -7.914195345750617977e-03 -2.132037461868313902e-02 -2.231012059850763507e-01 -7.914097898113110069e-03 -2.231012107204853878e-01
8.804020100502512047e-01 -1.461798420399073890e-03 -7.708175820209871645e-03 -2.004405299491334586e-02 -2.200865308049915203e-01 -7.707923268734234723e-03 -2.200865083248973175e-01
8.683417085427136417e-01 -1.345488118335932785e-03 -7.506076150744433843e-03 -1.893831479411095531e-02 -2.170719059429324915e-01 -7.506025595204097317e-03 -2.170717934310081865e-01
8.562814070351758566e-01 -1.245048982823368814e-03 -7.308267473153612880e-03 -1.796954169946274674e-02 -2.140570287913760861e-01 -7.308705491388169280e-03 -2.140570895440317978e-01
8.442211055276380716e-01 -1.157496019550015298e-03 -7.114133993837715164e-03 -1.711300989233227252e-02 -2.110423373312692030e-01 -7.114286049454039002e-03 -2.110423638332187268e-01
8.321608040201005085e-01 -1.080575691275027957e-03 -6.923760635475243765e-03 -1.635011349272527323e-02 -2.080276299404017482e-01 -6.923987899904402235e-03 -2.080276329073830754e-01
8.201005025125627235e-01 -1.012550619620248421e-03 -6.737551140319883794e-03 -1.566658881916660820e-02 -2.050129210513418343e-01 -6.737547081535437236e-03 -2.050128953007825106e-01
8.080402010050251604e-01 -9.520975217491760376e-04 -6.555004166224565054e-03 -1.505200158427429102e-02 -2.019981286810890453e-01 -6.554861278078582230e-03 -2.019981507605841387e-01
7.959798994974873754e-01 -8.981933914997257970e-04 -6.376023185951387728e-03 -1.449745057300142435e-02 -1.989834276292734572e-01 -6.375756651540766436e-03 -1.989833984917007970e-01
7.839195979899498123e-01 -8.500260225769382940e-04 -6.200992961674373603e-03 -1.399666685916554389e-02 -1.959685522792075640e-01 -6.200863628155472117e-03 -1.959686519252558101e-01
7.718592964824120273e-01 -8.070232886923034898e-04 -6.029271735982108700e-03 -1.354495475380244028e-02 -1.929538788490581802e-01 -6.029390411754486333e-03 -1.929538811499028061e-01
7.597989949748744642e-01 -7.686422397231281118e-04 -5.861008481408174625e-03 -1.313909876916184195e-02 -1.899391011226602977e-01 -5.861179244908559793e-03 -1.899391099502477087e-01
7.477386934673366792e-01 -7.347169116843850533e-04 -5.696560126453812517e-03 -1.277775503413624072e-02 -1.869243512999775869e-01 -5.696494458954416869e-03 -1.869243326839651054e-01
7.356783919597988941e-01 -7.051689283710463199e-04 -5.535391238872085923e-03 -1.246137759848604115e-02 -1.839095428839160884e-01 -5.535133332273724401e-03 -1.839095483384082241e-01
7.236180904522613311e-01 -6.800186508582542347e-04 -5.377723328312217742e-03 -1.219349242729403718e-02 -1.808947188296793351e-01 -5.377836404489530833e-03 -1.808947646038124302e-01
7.115577889447235460e-01 -6.606215634293073494e-04 -5.223090371642789137e-03 -1.198264078715758317e-02 -1.778799557553396582e-01 -5.223219800020069588e-03 -1.778799668223920716e-01
6.994974874371859830e-01 -6.479940155792442103e-04 -5.071970807136351109e-03 -1.184792452673173388e-02 -1.748651741891238121e-01 -5.071895566524676005e-03 -1.748651648615489607e-01
6.874371859296481979e-01 -6.466339104003503493e-04 -4.924178073082357415e-03 -1.183610211412491550e-02 -1.718503622474162051e-01 -4.924029221640794166e-03 -1.718503626764678605e-01
6.753768844221106349e-01 -6.702203942083603079e-04 -4.779178904081262357e-03 -1.211009138884143986e-02 -1.688355434605494920e-01 -4.779140001144784218e-03 -1.688355458626704386e-01
6.633165829145728498e-01 -6.025701887945729375e-04 -4.637485318602525657e-03 -1.177238094194138149e-02 -1.658206487960635911e-01 -4.638456809181086722e-03 -1.658207215077001639e-01
6.512562814070350647e-01 -3.435523082078053669e-04 -4.498560179057494064e-03 -6.677536441343224528e-03 -1.628059775238399898e-01 -4.498720819960157387e-03 -1.628059037796897313e-01
6.391959798994975017e-01 -2.515555541032948633e-04 -4.363067398293216104e-03 -4.898664500939306152e-03 -1.597910517530023444e-01 -4.362727453816258281e-03 -1.597910768548553850e-01
6.271356783919597166e-01 -1.999959082126015453e-04 -4.230383702891623264e-03 -3.962089059974811811e-03 -1.567762737088020941e-01 -4.230547476674270668e-03 -1.567762420736083240e-01
6.150753768844221536e-01 -1.657075215617956690e-04 -4.100536470658862689e-03 -3.369071518411100464e-03 -1.537614100998545563e-01 -4.100641752270034815e-03 -1.537614020577665885e-01
6.030150753768843686e-01 -1.408986342112115747e-04 -3.973463634859219877e-03 -2.954554937177422767e-03 -1.507465223163505508e-01 -3.973576935806267044e-03 -1.507465570286930234e-01
5.909547738693468055e-01 -1.219815114482611937e-04 -3.849175365422126838e-03 -2.646831528558954514e-03 -1.477317315787455843e-01 -3.849311876751512328e-03 -1.477317071985407848e-01
5.788944723618090205e-01 -1.070598198971336177e-04 -3.727468836667212782e-03 -2.409500518768596406e-03 -1.447168329630938166e-01 -3.727685670212726576e-03 -1.447168518643587865e-01
5.668341708542712354e-01 -9.501525197265062769e-05 -3.608853632344912084e-03 -2.221958286903708262e-03 -1.417020103283246346e-01 -3.608786805518806717e-03 -1.417019913795297126e-01
5.547738693467336724e-01 -8.514553038641589720e-05 -3.492595044874430375e-03 -2.072240552879536790e-03 -1.386871442592241266e-01 -3.492505221751711960e-03 -1.386871357589782860e-01
5.427135678391958873e-01 -7.692635136975376972e-05 -3.378796776410515190e-03 -1.953529981554940915e-03 -1.356722166859951617e-01 -3.378918021908968849e-03 -1.356722601362320146e-01
5.306532663316583243e-01 -7.001875409433198786e-05 -3.267559414931492118e-03 -1.863556448444918722e-03 -1.326573691490934570e-01 -3.267592641952541625e-03 -1.326573860658065429e-01
5.185929648241205392e-01 -6.399820326667231263e-05 -3.158769169093709160e-03 -1.807028670984060651e-03 -1.296425131159001098e-01 -3.158731897053591257e-03 -1.296425077718761365e-01
5.065326633165829762e-01 -5.726369030901984320e-05 -3.052373572587137145e-03 -1.816475386858364040e-03 -1.266276576904732110e-01 -3.052838325394805711e-03 -1.266276248592469178e-01
4.944723618090451911e-01 -6.719034689218603606e-05 -2.948240184292268053e-03 -1.544303202157525654e-03 -1.236127561527973345e-01 -2.948316311368210599e-03 -1.236127404862977508e-01
4.824120603015076281e-01 -5.601554448862931893e-05 -2.846436590282241854e-03 -9.239286944001406541e-04 -1.205978166073160829e-01 -2.846437007819566881e-03 -1.205978498701212875e-01
4.703517587939698430e-01 -4.859369756103377737e-05 -2.746807049909517039e-03 -7.114192823445323298e-04 -1.175829484547667309e-01 -2.746860447141498580e-03 -1.175829546365026734e-01
4.582914572864320579e-01 -4.430465023669134220e-05 -2.649411381603790187e-03 -6.011824790353565394e-04 -1.145680696658929187e-01 -2.649367719159574034e-03 -1.145680558049281678e-01
4.462311557788944949e-01 -4.147283374262356384e-05 -2.554058241015339306e-03 -5.332123115204678724e-04 -1.115531818328852204e-01 -2.553976540700826029e-03 -1.115531531227941103e-01
4.341708542713567098e-01 -3.931250175264947152e-05 -2.460697777580909355e-03 -4.877699632441693622e-04 -1.085382692750678224e-01 -2.460692190413120602e-03 -1.085382460578623309e-01
4.221105527638191468e-01 -3.768680579438385945e-05 -2.369378808146446573e-03 -4.568713350689499321e-04 -1.055232760214813298e-01 -2.369259944547848218e-03 -1.055233405480321546e-01
4.100502512562813617e-01 -3.647831340288462969e-05 -2.280094525205516535e-03 -4.389717733226853702e-04 -1.025084255581973636e-01 -2.280143472339196068e-03 -1.025084252793099782e-01
3.979899497487435767e-01 -3.564583893284536123e-05 -2.192547332221556240e-03 -4.572219012825438824e-04 -9.949342108881389923e-02 -2.192633950690083770e-03 -9.949350828148256776e-02
3.859296482412060136e-01 -3.190263563091393160e-05 -2.106904692849215655e-03 -3.162761051858878781e-04 -9.647858348442336918e-02 -2.106953009958177029e-03 -9.647858811192247530e-02
3.738693467336684506e-01 -3.045440195018519257e-05 -2.023127417532360247e-03 -2.782466399581351012e-04 -9.346368000164453904e-02 -2.023021368717653479e-03 -9.346366466745795187e-02
3.618090452261304435e-01 -2.934095101145321198e-05 -1.940863773768016160e-03 -2.605729330601748439e-04 -9.044881203928370472e-02 -1.940846046446856321e-03 -9.044873733403427374e-02
3.497487437185928805e-01 -2.840689862056842809e-05 -1.860463903292786190e-03 -2.502641519443408861e-04 -8.743375124273786159e-02 -1.860372800107489488e-03 -8.743378887622126061e-02
3.376884422110553174e-01 -2.751457144580950307e-05 -1.781544286248685268e-03 -2.445113279658767233e-04 -8.441886684132116070e-02 -1.781668644203065815e-03 -8.441887875017639598e-02
3.256281407035177544e-01 -2.680129863916585263e-05 -1.704212690856128686e-03 -2.309169994711194566e-04 -8.140395926638220592e-02 -1.704259771050179286e-03 -8.140394294922853602e-02
3.135678391959797473e-01 -2.598286824429473134e-05 -1.628387274453624561e-03 -2.192306279545010606e-04 -7.838899184287659305e-02 -1.628413544048559454e-03 -7.838900495385749123e-02
3.015075376884421843e-01 -2.516402828977627477e-05 -1.554019576971841631e-03 -2.138430762029040863e-04 -7.537407809943318104e-02 -1.553992044337042635e-03 -7.537406446537790738e-02
2.894472361809046212e-01 -2.435612257672068378e-05 -1.480966504093547079e-03 -2.099927910355070808e-04 -7.235913311635810974e-02 -1.480961432338516156e-03 -7.235912150653737995e-02
2.773869346733666141e-01 -2.354811122181871055e-05 -1.409284231692648588e-03 -2.050700336650559182e-04 -6.934414775730160518e-02 -1.409262397378760858e-03 -6.934417614850743594e-02
2.653266331658290511e-01 -2.273784227803145251e-05 -1.338882928560190984e-03 -2.006459314424863466e-04 -6.632924346417566619e-02 -1.338836666949164231e-03 -6.632922847019313839e-02
2.532663316582914881e-01 -2.195776444502264347e-05 -1.269673282657440014e-03 -1.967423808766217671e-04 -6.331427585438424710e-02 -1.269623532530178263e-03 -6.331427853193116739e-02
2.412060301507539251e-01 -2.085197241813609967e-05 -1.201634108750087096e-03 -1.924518412725498100e-04 -6.029930212745716889e-02 -1.201579311614902864e-03 -6.029932623315811119e-02
2.291457286432159179e-01 -2.027083039544285529e-05 -1.134735614215920743e-03 -1.879171071005754075e-04 -5.728435317958220641e-02 -1.134695879651013723e-03 -5.728437689971975499e-02
2.170854271356783549e-01 -1.937209214858164597e-05 -1.068910601922013924e-03 -1.830305692336447727e-04 -5.426940591072706987e-02 -1.068864307101410590e-03 -5.426941761354641541e-02
2.050251256281407919e-01 -1.857435206138265650e-05 -1.003959849535761848e-03 -1.776438643098084364e-04 -5.125444492816925990e-02 -1.003990886469866006e-03 -5.125445971913682869e-02
1.929648241206032289e-01 -1.771980322330409297e-05 -9.400366550174305913e-04 -1.717283476084855679e-04 -4.823950103416667357e-02 -9.400456833948596120e-04 -4.823950026349206610e-02
1.809045226130652217e-01 -1.687062261548356632e-05 -8.769974272897117706e-04 -1.652099964799449018e-04 -4.522453464255102307e-02 -8.769920626665808497e-04 -4.522453923736232534e-02
1.688442211055276587e-01 -1.620796698554856867e-05 -8.147504240800446714e-04 -1.580359924184113662e-04 -4.220960137786271271e-02 -8.147707666034235702e-04 -4.220957671235183589e-02
1.567839195979900957e-01 -1.508098666888702098e-05 -7.533397316540164576e-04 -1.501613365822680258e-04 -3.919457869208518158e-02 -7.533230378092951613e-04 -3.919461276354099799e-02
1.447236180904520886e-01 -1.414275612072251953e-05 -6.926210423450924200e-04 -1.415544853518990861e-04 -3.617965980796571113e-02 -6.926207516299855930e-04 -3.617964734496029178e-02
1.326633165829145256e-01 -1.324569790571928725e-05 -6.326002104185802187e-04 -1.321864570908461145e-04 -3.316467987439886828e-02 -6.325660246930703843e-04 -3.316468164075711544e-02
1.206030150753769625e-01 -1.226305768556587569e-05 -5.731162676330041165e-04 -1.220822100343960451e-04 -3.014972433680197100e-02 -5.731267196096102639e-04 -3.014971387031015193e-02
1.085427135678393995e-01 -1.124135841251792081e-05 -5.142309649283609155e-04 -1.113594420284768526e-04 -2.713473610244288708e-02 -5.142317575540778212e-04 -2.713474530415681610e-02
9.648241206030139239e-02 -1.021956095320735332e-05 -4.558424032008177081e-04 -1.001644669890965880e-04 -2.411977646384062812e-02 -4.558377328209779517e-04 -2.411977586004487514e-02
8.442211055276382936e-02 -9.150778595331522005e-06 -3.978893707200939576e-04 -8.905222405303320709e-05 -2.110481447358246790e-02 -3.978871730723228923e-04 -2.110480561358640816e-02
7.236180904522626633e-02 -8.026499454399200771e-06 -3.403351236513593747e-04 -7.887409151129206491e-05 -1.808985140267939731e-02 -3.403264984465598046e-04 -1.808983453112146880e-02
6.030150753768825922e-02 -6.748942480668556142e-06 -2.831007438365869397e-04 -7.121344614701972963e-05 -1.507485887845200385e-02 -2.831027037042396018e-04 -1.507486321562417908e-02
4.824120603015069619e-02 -5.470928293275176900e-06 -2.261444957528087405e-04 -6.808414542356221069e-05 -1.205989912273648483e-02 -2.261473650749040384e-04 -1.205989115833162525e-02
3.618090452261313317e-02 -4.010396557645964130e-06 -1.694161665455034681e-04 -6.695680171131505203e-05 -9.044919408352657467e-03 -1.694157954862760159e-04 -9.044918714385808203e-03
2.412060301507557014e-02 -2.784963403868589864e-06 -1.128514258815128837e-04 -4.563202133811741616e-05 -6.029947910225790485e-03 -1.128541205679836303e-04 -6.029945991076337414e-03
1.206030150753756303e-02 -1.481421564892434544e-06 -5.639814079173266731e-05 -2.964408784915368474e-05 -3.014973496233825084e-03 -5.639828179540019024e-05 -3.014973040521858223e-03
0.000000000000000000e+00 -0.000000000000000000e+00 -0.000000000000000000e+00 -1.857771938217637748e-14 -6.084810001177191456e-14 0.000000000000000000e+00 0.000000000000000000e+00


==> data/Qpc3d_tau0.7_Delta_L1_Delta_R1_ct50_eta1e-07_GTFalse_T0.15_V0.0_type_quadratic_E_F_20_DeltaT_0.0_m_1_cut_60_pt_200_DR_False.dat <==
2.399999999999999911e+00 -4.983414509694396033e-01 -1.129876575662672189e-01 -1.389682245517475101e+00 -1.175593143864853252e+00 -1.129886080148205102e-01 -1.175593166322414174e+00
2.387939698492462348e+00 -4.927302067420142317e-01 -1.114436548934666649e-01 -1.382431126433991908e+00 -1.169689151512889103e+00 -1.114434272513831065e-01 -1.169689179358733622e+00
2.375879396984924341e+00 -4.871348389736287476e-01 -1.099133923175530936e-01 -1.375127040602941664e+00 -1.163785138634003458e+00 -1.099130837317541104e-01 -1.163785139436103400e+00
2.363819095477386778e+00 -4.815552401702071217e-01 -1.083983210180706758e-01 -1.367770536498358780e+00 -1.157881050442437054e+00 -1.083974234396397202e-01 -1.157881046511965550e+00
2.351758793969849215e+00 -4.759905340224339643e-01 -1.068968563892994800e-01 -1.360357561646824864e+00 -1.151976815309374125e+00 -1.068962692349314098e-01 -1.151976900452425179e+00
2.339698492462311652e+00 -4.704365589280418147e-01 -1.054111690141979196e-01 -1.352882675675006530e+00 -1.146072764057756599e+00 -1.054092485917538513e-01 -1.146072700352458895e+00
2.327638190954773645e+00 -4.648951232613094953e-01 -1.039401639911979591e-01 -1.345342366859386907e+00 -1.140168786572407722e+00 -1.039386914456648797e-01 -1.140168456079047932e+00
2.315577889447236082e+00 -4.593638417508678073e-01 -1.024825032153681564e-01 -1.337732314334443506e+00 -1.134263923879799352e+00 -1.024849231584279430e-01 -1.134264153933135510e+00
2.303517587939698519e+00 -4.538410728709364461e-01 -1.010386381538064537e-01 -1.330046462455438450e+00 -1.128359770288488662e+00 -1.010411876361039102e-01 -1.128359813800709821e+00
2.291457286432160512e+00 -4.483254654429410513e-01 -9.961026219264906834e-02 -1.322280130263074449e+00 -1.122455191835712629e+00 -9.961151766072114111e-02 -1.122455406412558698e+00
2.279396984924622949e+00 -4.428144182966076148e-01 -9.819641618345589795e-02 -1.314426474185354854e+00 -1.116550924699890812e+00 -9.819651067475139439e-02 -1.116550949894754563e+00
2.267336683417085386e+00 -4.373049821387854919e-01 -9.679561113945138462e-02 -1.306477911993815688e+00 -1.110646470929298912e+00 -9.679573107555330957e-02 -1.110646443095137492e+00
2.255276381909547823e+00 -4.317964514991248226e-01 -9.540975689001983395e-02 -1.298428594373652656e+00 -1.104741652266279850e+00 -9.540897298498347834e-02 -1.104741885766564291e+00
2.243216080402009815e+00 -4.262852993800133605e-01 -9.403723750852127639e-02 -1.290267438869334482e+00 -1.098837296174142386e+00 -9.403601177619216878e-02 -1.098837277587668249e+00
2.231155778894472252e+00 -4.207681355880514285e-01 -9.267898110699027137e-02 -1.281987333480221203e+00 -1.092932716194478848e+00 -9.267621594843733490e-02 -1.092932616631208331e+00
2.219095477386934689e+00 -4.152424512857465499e-01 -9.133196112251557031e-02 -1.273574246721127734e+00 -1.087027949549091321e+00 -9.133221681928352376e-02 -1.087027779128167060e+00
2.207035175879396682e+00 -4.097031091294446870e-01 -9.000328124438652933e-02 -1.265018775240396076e+00 -1.081123052651656868e+00 -9.000521092818643265e-02 -1.081123174494210026e+00
2.194974874371859119e+00 -4.041458874816232782e-01 -8.868527715668546307e-02 -1.256337484804486593e+00 -1.075218335508256517e+00 -8.868632905405218758e-02 -1.075218364195372089e+00
2.182914572864321556e+00 -3.985654415242017024e-01 -8.738228766121276803e-02 -1.247422413935196595e+00 -1.069313572127462475e+00 -8.738194362214606048e-02 -1.069313508623121356e+00
2.170854271356783993e+00 -3.929558276726687893e-01 -8.609140739126586173e-02 -1.238350436703717028e+00 -1.063408579579236068e+00 -8.609122600847265994e-02 -1.063408605077839963e+00
2.158793969849245986e+00 -3.873095120464430940e-01 -8.481608492555171852e-02 -1.229067996850825573e+00 -1.057503674011905703e+00 -8.481387755271850570e-02 -1.057503652946530037e+00
2.146733668341708423e+00 -3.816192099778893954e-01 -8.355089152416694809e-02 -1.219553971160918904e+00 -1.051598755788648587e+00 -8.354938002337553016e-02 -1.051598650749160369e+00
2.134673366834170860e+00 -3.758738325824799720e-01 -8.230025735521320773e-02 -1.209780449376780087e+00 -1.045693545936193569e+00 -8.230113755115656127e-02 -1.045693529743965788e+00
2.122613065326633297e+00 -3.700624788261931419e-01 -8.106429286032866555e-02 -1.199719551888801083e+00 -1.039788439081557492e+00 -8.106569514102267282e-02 -1.039788525058079394e+00
2.110552763819095290e+00 -3.641708806558309752e-01 -7.983965821514370231e-02 -1.189334158518887019e+00 -1.033883365627462414e+00 -7.984052353471844665e-02 -1.033883379106299127e+00
2.098492462311557727e+00 -3.581820864799408755e-01 -7.862912088976146963e-02 -1.178583807275171536e+00 -1.027978239320047615e+00 -7.862909657185834789e-02 -1.027978189005503307e+00
2.086432160804020164e+00 -3.520737820598240919e-01 -7.742908971954980124e-02 -1.167419597284792276e+00 -1.022072976559367463e+00 -7.743060789596596660e-02 -1.022072951823079556e+00
2.074371859296482157e+00 -3.458263508363046967e-01 -7.624710519693154998e-02 -1.155783686204502114e+00 -1.016167856965845662e+00 -7.624349965945038943e-02 -1.016167662149236151e+00
2.062311557788944594e+00 -3.394014378167069523e-01 -7.507517967223933941e-02 -1.143607002172405185e+00 -1.010262238805077928e+00 -7.507654347105541248e-02 -1.010262355151519298e+00
2.050251256281407031e+00 -3.327602471044077692e-01 -7.391251555959443831e-02 -1.130806796537058734e+00 -1.004356989529552990e+00 -7.392255997391497524e-02 -1.004356974422177640e+00
2.038190954773869024e+00 -3.258490715094212176e-01 -7.276861681614865685e-02 -1.117283920103220529e+00 -9.984515310600743376e-01 -7.276773231212377291e-02 -9.984515521448514841e-01
2.026130653266331461e+00 -3.185988209177539887e-01 -7.163488478905853662e-02 -1.102919462850691090e+00 -9.925460820792667560e-01 -7.163472423459234240e-02 -9.925460182336065529e-01
2.014070351758793898e+00 -3.109099227917427877e-01 -7.051246689561099790e-02 -1.087574808647813196e+00 -9.866405066730502549e-01 -7.051282969701107295e-02 -9.866405813069070163e-01
2.002010050251256335e+00 -3.026534395204456551e-01 -6.940353749431230068e-02 -1.071143780635885445e+00 -9.807349026046831009e-01 -6.940462055482043979e-02 -9.807350182569007924e-01
1.989949748743718549e+00 -2.939563336565960139e-01 -6.830631686941805725e-02 -1.054082953356381136e+00 -9.748292782439020865e-01 -6.831126644427643058e-02 -9.748294448450373073e-01
1.977889447236180764e+00 -2.852836221131688776e-01 -6.722104629040764889e-02 -1.037098752385229750e+00 -9.689237417589505741e-01 -6.722260830403947729e-02 -9.689237849934647651e-01
1.965829145728643201e+00 -2.767111436173289585e-01 -6.614837096543549344e-02 -1.020317000295021925e+00 -9.630181442985030760e-01 -6.614958656839105278e-02 -9.630180944462486403e-01
1.953768844221105416e+00 -2.682828226252160775e-01 -6.509026361973259400e-02 -1.003811811101565699e+00 -9.571123378098860268e-01 -6.508816607628438444e-02 -9.571123499159831516e-01
1.941708542713567631e+00 -2.600274402012362485e-01 -6.404226788497190126e-02 -9.876406528575804034e-01 -9.512065004732153106e-01 -6.404447120151497697e-02 -9.512066001480847799e-01
1.929648241206030068e+00 -2.519637703331676359e-01 -6.300673609847533274e-02 -9.718330765096880874e-01 -9.453007727338917920e-01 -6.300709425695420751e-02 -9.453007767157169949e-01
1.917587939698492505e+00 -2.441030693997689460e-01 -6.198179353895359039e-02 -9.564030015184387112e-01 -9.393953487727427776e-01 -6.198259475623282833e-02 -9.393949140325732472e-01
1.905527638190954720e+00 -2.364524960438501300e-01 -6.096838198706654166e-02 -9.413661423121979510e-01 -9.334889872247718046e-01 -6.097006492382576331e-02 -9.334890090897400849e-01
1.893467336683416935e+00 -2.290130049349692609e-01 -5.996944690879629780e-02 -9.267195943313049078e-01 -9.275830961180385748e-01 -5.996920459749717491e-02 -9.275830612681363885e-01
1.881407035175879372e+00 -2.217851976450367912e-01 -5.898132128268007007e-02 -9.124621712012480623e-01 -9.216771883673641197e-01 -5.897936249929143504e-02 -9.216770685628628001e-01
1.869346733668341587e+00 -2.147666093642026097e-01 -5.800449304948952778e-02 -8.985871078081899554e-01 -9.157708596857698780e-01 -5.800759896767648111e-02 -9.157710593505514751e-01
1.857286432160803802e+00 -2.079540973052306507e-01 -5.703919431530765638e-02 -8.850874300207226542e-01 -9.098648527974841915e-01 -5.704108320869796800e-02 -9.098649836708789795e-01
1.845226130653266239e+00 -2.013431997195828382e-01 -5.608527634443996601e-02 -8.719489591167001175e-01 -9.039588216227877338e-01 -5.608592115264283973e-02 -9.039588661155898430e-01
1.833165829145728676e+00 -1.949292271840877555e-01 -5.514242849377973960e-02 -8.591621462587515357e-01 -8.980527124883965762e-01 -5.514289710151923374e-02 -8.980527103424229551e-01
1.821105527638190891e+00 -1.887068578808620001e-01 -5.421112790739402582e-02 -8.467251727295261876e-01 -8.921466119065442069e-01 -5.421137389854280286e-02 -8.921465144069918862e-01
1.809045226130653106e+00 -1.826705567054212331e-01 -5.329126361486900137e-02 -8.346127361279674917e-01 -8.862402018155226546e-01 -5.329115045414074825e-02 -8.862402780807242531e-01
1.796984924623115543e+00 -1.768149541295192251e-01 -5.238186511599857154e-02 -8.228184727041971680e-01 -8.803340042130221033e-01 -5.238208129990132994e-02 -8.803340013539049380e-01
1.784924623115577980e+00 -1.711344513404501333e-01 -5.148612363003507442e-02 -8.113298442406297051e-01 -8.744277313440869115e-01 -5.148398454329090879e-02 -8.744276840730991207e-01
1.772864321608040195e+00 -1.656233848744971537e-01 -5.059839694944025246e-02 -8.001353676734231923e-01 -8.685214475487057495e-01 -5.059640704226782415e-02 -8.685213250150507491e-01
1.760804020100502409e+00 -1.602764622288500029e-01 -4.972239370287772492e-02 -7.892239625402879266e-01 -8.626154871940174829e-01 -4.972254590827063225e-02 -8.626149033157871626e-01
1.748743718592964846e+00 -1.550882938356529239e-01 -4.885787718345759034e-02 -7.785847059408356197e-01 -8.567083037206489893e-01 -4.886153262620799437e-02 -8.567085181835494279e-01
1.736683417085427061e+00 -1.500541467891895187e-01 -4.800372713680348818e-02 -7.682067640517410423e-01 -8.508019624305268591e-01 -4.800532512332662816e-02 -8.508020364521015066e-01
1.724623115577889276e+00 -1.451687813110882352e-01 -4.716023044020808269e-02 -7.580802261364960604e-01 -8.448955014149239773e-01 -4.716146078989476298e-02 -8.448955223741110299e-01
1.712562814070351713e+00 -1.404273057871796015e-01 -4.632777128020569568e-02 -7.481960624728698495e-01 -8.389890129905581695e-01 -4.632855764367560525e-02 -8.389889710769276032e-01
1.700502512562814150e+00 -1.358253589113971316e-01 -4.550622509378302039e-02 -7.385420578778151279e-01 -8.330821958705644237e-01 -4.550634079616569516e-02 -8.330823820415249603e-01
1.688442211055276365e+00 -1.313581834009225346e-01 -4.469475078745635543e-02 -7.291131303015819798e-01 -8.271757314131207295e-01 -4.469466860994696783e-02 -8.271757552732436070e-01
1.676381909547738580e+00 -1.270220261626952007e-01 -4.389485091389183635e-02 -7.198986094159360860e-01 -8.212691058704866265e-01 -4.389342661583379990e-02 -8.212690908843214288e-01
1.664321608040201017e+00 -1.228119963702828249e-01 -4.310331420627588894e-02 -7.108910341913526887e-01 -8.153624126495320201e-01 -4.310249328139429542e-02 -8.153623889590884133e-01
1.652261306532663232e+00 -1.187254123556552854e-01 -4.232264472860682719e-02 -7.019563140079974062e-01 -8.094559162860999191e-01 -4.232276427993101470e-02 -8.094556542426146750e-01
1.640201005025125447e+00 -1.147574891201869896e-01 -4.155253351634509429e-02 -6.934651832175037223e-01 -8.035488367223825312e-01 -4.155053729686090241e-02 -8.035488707504364614e-01
1.628140703517587884e+00 -1.109048993487038171e-01 -4.079253061899974081e-02 -6.850325553609097895e-01 -7.976425124639676678e-01 -4.079420500908111091e-02 -7.976420281367563314e-01
1.616080402010050321e+00 -1.071644133639671759e-01 -4.004399105188519853e-02 -6.767775638742430377e-01 -7.917350780519125664e-01 -4.004478525610440098e-02 -7.917352345122246060e-01
1.604020100502512536e+00 -1.035323525441655262e-01 -3.930264599930485131e-02 -6.686956255325796628e-01 -7.858284573313047972e-01 -3.930411492719924210e-02 -7.858283425271926914e-01
1.591959798994974751e+00 -1.000060962608370629e-01 -3.857298122073967578e-02 -6.607789112633756234e-01 -7.799213384776619851e-01 -3.857344317686028923e-02 -7.799214209459743863e-01
1.579899497487437188e+00 -9.658224817809074603e-02 -3.785207434921217945e-02 -6.530212467046252467e-01 -7.740144408753113492e-01 -3.785291278016115341e-02 -7.740144651095500761e-01
1.567839195979899403e+00 -9.325791187795562376e-02 -3.714290509191800482e-02 -6.454178789365282443e-01 -7.681075021380472378e-01 -3.714225221664756854e-02 -7.681074745121454495e-01
1.555778894472361618e+00 -9.003024643075162314e-02 -3.644131050942687328e-02 -6.379661688379774098e-01 -7.622003136257193834e-01 -3.644132304435276914e-02 -7.622004491715423935e-01
1.543718592964824055e+00 -8.689683189778522887e-02 -3.575014526510933432e-02 -6.306570321485255315e-01 -7.562933869476934357e-01 -3.575001770917962673e-02 -7.562933892270474745e-01
1.531658291457286492e+00 -8.385509609202430881e-02 -3.506900362378266578e-02 -6.234878309180469369e-01 -7.503863463513456011e-01 -3.506823230180330236e-02 -7.503862948322602699e-01
1.519597989949748706e+00 -8.090238816394011712e-02 -3.439715160351562717e-02 -6.164531482521744543e-01 -7.444791150515586153e-01 -3.439584539137582192e-02 -7.444791660716918447e-01
1.507537688442210921e+00 -7.803651516346289674e-02 -3.373468447727594188e-02 -6.095518581376817568e-01 -7.385720661132845200e-01 -3.373266007192454730e-02 -7.385720027323275927e-01
1.495477386934673358e+00 -7.525520701264493129e-02 -3.308036049000410983e-02 -6.027745519282232678e-01 -7.326651128065048146e-01 -3.307803502482534880e-02 -7.326648028484394892e-01
1.483417085427135573e+00 -7.255611728503545688e-02 -3.243566544183704853e-02 -5.961213240340434982e-01 -7.267576947371148233e-01 -3.243427769189436566e-02 -7.267574159605574291e-01
1.471356783919597788e+00 -6.993765473247046116e-02 -3.180229448887409577e-02 -5.895867106762076038e-01 -7.208501974870297202e-01 -3.180390921529552273e-02 -7.208503329021482831e-01
1.459296482412060225e+00 -6.739740130808333229e-02 -3.117543682284316942e-02 -5.831705875387040994e-01 -7.149429955172245110e-01 -3.117656246102976786e-02 -7.149430330733212990e-01
1.447236180904522662e+00 -6.493351907710480375e-02 -3.055831517668970709e-02 -5.768656015030827477e-01 -7.090356727255515690e-01 -3.055918672242381728e-02 -7.090357045044213269e-01
1.435175879396984877e+00 -6.254419242829299674e-02 -2.995248121632626895e-02 -5.706687020076099959e-01 -7.031282506101492746e-01 -2.995097910501676175e-02 -7.031283446009505278e-01
1.423115577889447092e+00 -6.022773992083410577e-02 -2.935132890749447485e-02 -5.645836022972648971e-01 -6.972209570898365572e-01 -2.935172374295173456e-02 -6.972209530760283824e-01
1.411055276381909529e+00 -5.798246629104385902e-02 -2.876113422940194259e-02 -5.585991963932779303e-01 -6.913133684535341938e-01 -2.876129600691760407e-02 -6.913135300016325369e-01
1.398994974874371744e+00 -5.580669259175989605e-02 -2.817999152735184767e-02 -5.527166706838628762e-01 -6.854060812758264731e-01 -2.817959366649043854e-02 -6.854060755378359460e-01
1.386934673366834181e+00 -5.369883061889377251e-02 -2.760644300121825254e-02 -5.469332410622395058e-01 -6.794986735725064841e-01 -2.760651596851459999e-02 -6.794985898504728450e-01
1.374874371859296396e+00 -5.165742949988168936e-02 -2.704252000259812355e-02 -5.412461952403605503e-01 -6.735910647695735332e-01 -2.704194461950248582e-02 -6.735910730362258958e-01
1.362814070351758833e+00 -4.968103444239111571e-02 -2.648673613239978936e-02 -5.356515730929540808e-01 -6.676835920098843635e-01 -2.648568707368903138e-02 -6.676835248990857785e-01
1.350753768844221048e+00 -4.776797423357587863e-02 -2.593875686456649857e-02 -5.284826049581494711e-01 -6.617761741397196751e-01 -2.593709214709323876e-02 -6.617759434341262681e-01
1.338693467336683263e+00 -4.591777502851664833e-02 -2.540003618132676000e-02 -5.247449999668262199e-01 -6.558683571093277820e-01 -2.539940058416419524e-02 -6.558682584876234234e-01
1.326633165829145700e+00 -4.412825374212154400e-02 -2.486994435781218760e-02 -5.194246029281565091e-01 -6.499605933847527606e-01 -2.487171865359756942e-02 -6.499607175520105695e-01
1.314572864321607915e+00 -4.239851215381326699e-02 -2.434692874225249590e-02 -5.141916907026444772e-01 -6.440530704510378790e-01 -2.434796296714984015e-02 -6.440530467955341010e-01
1.302512562814070352e+00 -4.072739448366544807e-02 -2.383267066055214448e-02 -5.090441825694589362e-01 -6.381451337339504315e-01 -2.383308127938428903e-02 -6.381453497249662821e-01
1.290452261306532566e+00 -3.911374838633464857e-02 -2.332608709313041540e-02 -5.039805302443178814e-01 -6.322375252515499700e-01 -2.332714085725569667e-02 -6.322376243908959248e-01
1.278391959798995003e+00 -3.755649197987220161e-02 -2.282766899462705321e-02 -4.990021591624750341e-01 -6.263298706165357776e-01 -2.282782801290868593e-02 -6.263298706040796304e-01
1.266331658291457218e+00 -3.605456275960277485e-02 -2.233726676432497282e-02 -4.941051726050939008e-01 -6.204220351971568848e-01 -2.233714763903401138e-02 -6.204220884632976052e-01
1.254271356783919655e+00 -3.460697687950062967e-02 -2.185456402070871940e-02 -4.892799832947944960e-01 -6.145142904490646929e-01 -2.185429149174393168e-02 -6.145142781345160898e-01
1.242211055276381870e+00 -3.321278488900532289e-02 -2.137977198183349525e-02 -4.845530883285499302e-01 -6.086065264340851932e-01 -2.137915607144861424e-02 -6.086064397725630126e-01
1.230150753768844085e+00 -3.187096141270680943e-02 -2.091263324813692065e-02 -4.798982590274038507e-01 -6.026985672811491224e-01 -2.091160874094000199e-02 -6.026985734174081788e-01
1.218090452261306522e+00 -3.058089092021687438e-02 -2.045264448127975115e-02 -4.753220274499912468e-01 -5.967907632491682435e-01 -2.045137685201573602e-02 -5.967906785570138428e-01
1.206030150753768737e+00 -2.934149517780096014e-02 -2.000044193894259109e-02 -4.708237959404608097e-01 -5.908830206906218185e-01 -2.000019011169085204e-02 -5.908827485253431711e-01
1.193969849246231174e+00 -2.815201194018014663e-02 -1.955582939548527674e-02 -4.664050874513971379e-01 -5.849747532108896531e-01 -1.955605496016828496e-02 -5.849748319681100650e-01
1.181909547738693389e+00 -2.701168530642284252e-02 -1.911864629971453053e-02 -4.620645278519627253e-01 -5.790667271987974818e-01 -1.911965508005486480e-02 -5.790668485822403344e-01
1.169849246231155826e+00 -2.591977165989760648e-02 -1.868832772624717461e-02 -4.578015835569763659e-01 -5.731588063272304856e-01 -1.868908903113308817e-02 -5.731588469230068927e-01
1.157788944723618041e+00 -2.487549775866837454e-02 -1.826568408880366312e-02 -4.536170265099477295e-01 -5.672508542222828298e-01 -1.826604037228192826e-02 -5.672508203645640901e-01
1.145728643216080478e+00 -2.387818406857604089e-02 -1.785007586648840530e-02 -4.495076020325676214e-01 -5.613427136012799634e-01 -1.785023620796059515e-02 -5.613427683959281156e-01
1.133668341708542693e+00 -2.292721461532532326e-02 -1.744159991132649551e-02 -4.454780873742686942e-01 -5.554347094795417661e-01 -1.744154316297744783e-02 -5.554346910544378790e-01
1.121608040201004908e+00 -2.202183263059446713e-02 -1.703981263978141328e-02 -4.415214438319161605e-01 -5.495265714010644231e-01 -1.703985549638668134e-02 -5.495265884860454086e-01
1.109547738693467345e+00 -2.116145458896913009e-02 -1.664514980942129532e-02 -4.376383491969934036e-01 -5.436185470328024349e-01 -1.664506499833832281e-02 -5.436184608268832541e-01
1.097487437185929560e+00 -2.034540006679069757e-02 -1.625766366377348268e-02 -4.338219336788452507e-01 -5.377104956116993684e-01 -1.625702251285147254e-02 -5.377103080516574263e-01
1.085427135678391997e+00 -1.957325161435373440e-02 -1.587688774046944196e-02 -4.300658493996072917e-01 -5.318022294912524428e-01 -1.587532662212158205e-02 -5.318021291400637507e-01
1.073366834170854212e+00 -1.884477446023910888e-02 -1.550244162152284930e-02 -4.263550088305484986e-01 -5.258938830382315910e-01 -1.550267425398784218e-02 -5.258938634451993943e-01
1.061306532663316649e+00 -1.816050921339763119e-02 -1.513490499394089424e-02 -4.226643360212241074e-01 -5.199855795270333925e-01 -1.513645345299907685e-02 -5.199857167339699826e-01
1.049246231155778863e+00 -1.752291270089790381e-02 -1.477369844067134494e-02 -4.189444041100699456e-01 -5.140774373588218316e-01 -1.477445576437474810e-02 -5.140774653949974349e-01
1.037185929648241078e+00 -1.694019927607946091e-02 -1.441945668550962539e-02 -4.151010216687310295e-01 -5.081691785344812917e-01 -1.441954278881829588e-02 -5.081691930713094774e-01
1.025125628140703515e+00 -1.643915780189106335e-02 -1.407100504785978139e-02 -4.109249087232839659e-01 -5.022608656593524623e-01 -1.407117209790753436e-02 -5.022608981939535866e-01
1.013065326633165730e+00 -1.612403887006301148e-02 -1.372916925058041693e-02 -4.058735104023048490e-01 -4.963525937916058450e-01 -1.372917607375308616e-02 -4.963525806656328698e-01
1.001005025125628167e+00 -1.671052793407958731e-02 -1.339359447357100358e-02 -3.977814073274500428e-01 -4.904443505857446484e-01 -1.339343814974599048e-02 -4.904442405896048962e-01
9.889447236180903822e-01 -2.071843347226331664e-02 -1.306384965510467254e-02 -3.731527316697935692e-01 -4.845358512017843289e-01 -1.306383544452125768e-02 -4.845358780440770508e-01
9.768844221105528192e-01 -2.219344323612581008e-02 -1.274080466679018177e-02 -3.429629141460849295e-01 -4.786275488836795877e-01 -1.274014949569126157e-02 -4.786274927302736626e-01
9.648241206030150341e-01 -2.203096637022797580e-02 -1.242367653768616451e-02 -3.160218218147523572e-01 -4.727193325116239575e-01 -1.242264497218980961e-02 -4.727190791841446860e-01
9.527638190954772490e-01 -2.119531405766736723e-02 -1.211263004930834136e-02 -2.929915431529244718e-01 -4.668107769940733620e-01 -1.211261188442604511e-02 -4.668106712949015025e-01
9.407035175879396860e-01 -2.011427013848647929e-02 -1.180732374759646541e-02 -2.733449483168514105e-01 -4.609021909246305282e-01 -1.180722484428566380e-02 -4.609022178670537651e-01
9.286432160804019009e-01 -1.897424412082168374e-02 -1.150761261089587074e-02 -2.564549638645720608e-01 -4.549937680013153574e-01 -1.150772086374142814e-02 -4.549937474387013570e-01
9.165829145728643379e-01 -1.785684639185512387e-02 -1.121357191068611710e-02 -2.417945651999584555e-01 -4.490852782981896163e-01 -1.121367635330716532e-02 -4.490852569472431055e-01
9.045226130653265528e-01 -1.679645858537931122e-02 -1.092538849317229062e-02 -2.289493408592681578e-01 -4.431769686082475679e-01 -1.092532900698541323e-02 -4.431767461956405141e-01
8.924623115577889898e-01 -1.580567926828956721e-02 -1.064292464748479300e-02 -2.175979397794677028e-01 -4.372682024841872406e-01 -1.064254377649675835e-02 -4.372682152142568501e-01
8.804020100502512047e-01 -1.488689359038572989e-02 -1.036581925532536162e-02 -2.074931932557489422e-01 -4.313597173178194688e-01 -1.036511579077932857e-02 -4.313596637577902237e-01
8.683417085427136417e-01 -1.403764825642571205e-02 -1.009407464940770618e-02 -1.984386398231559878e-01 -4.254513557163331905e-01 -1.009369875197017354e-02 -4.254510861071076899e-01
8.562814070351758566e-01 -1.325352068148677107e-02 -9.827544774614586573e-03 -1.902806808667877048e-01 -4.195423664526114482e-01 -9.828618381425383368e-03 -4.195425125316136761e-01
8.442211055276380716e-01 -1.252938061418443563e-02 -9.566864114483682527e-03 -1.828971042157315763e-01 -4.136338368217435391e-01 -9.567239946233485615e-03 -4.136339010806791561e-01
8.321608040201005085e-01 -1.186010942762489966e-02 -9.310205832623753147e-03 -1.761901279491017158e-01 -4.077252663429459800e-01 -9.311200531297579228e-03 -4.077252731902730742e-01
8.201005025125627235e-01 -1.124078986319590294e-02 -9.060419534393217289e-03 -1.700801895134617103e-01 -4.018166908369717460e-01 -9.060387554030805216e-03 -4.018166271194703043e-01
8.080402010050251604e-01 -1.066706472874699024e-02 -8.814990431676343954e-03 -1.645035657481556390e-01 -3.959079069460756939e-01 -8.814611249261250503e-03 -3.959079626834583476e-01
7.959798994974873754e-01 -1.013499279317121339e-02 -8.574158221079826447e-03 -1.594096859588214343e-01 -3.899993483260518201e-01 -8.573506171277353247e-03 -3.899992790025308964e-01
7.839195979899498123e-01 -9.641198618676955281e-03 -8.338987069590807905e-03 -1.547582715647777274e-01 -3.840906093824952849e-01 -8.338682406734871516e-03 -3.840905934445081327e-01
7.718592964824120273e-01 -9.182819565177909732e-03 -8.107969286151279348e-03 -1.505198180653673778e-01 -3.781818635499141212e-01 -8.108256609835051698e-03 -3.781818677734182232e-01
7.597989949748744642e-01 -8.757581118177029320e-03 -7.881743714769911743e-03 -1.466742060342758336e-01 -3.722731110881399852e-01 -7.881902830813766400e-03 -3.722731326485677616e-01
7.477386934673366792e-01 -8.363869751126396662e-03 -7.660494759295876505e-03 -1.432107028126357873e-01 -3.663644266024697616e-01 -7.660331913409145453e-03 -3.663643809673894358e-01
7.356783919597988941e-01 -8.000788575511494360e-03 -7.443738425946148235e-03 -1.401354647457135061e-01 -3.604555957015355139e-01 -7.443107464437196188e-03 -3.604556115711826658e-01
7.236180904522613311e-01 -7.668530337913848603e-03 -7.231561915443658443e-03 -1.374645026752386867e-01 -3.545467249098653295e-01 -7.231572435333805809e-03 -3.545468344604291167e-01
7.115577889447235460e-01 -7.368842252482751300e-03 -7.023851323548360205e-03 -1.352490006415951462e-01 -3.486380040664599500e-01 -7.024002010801722040e-03 -3.486380309753873141e-01
6.994974874371859830e-01 -7.106263280983132410e-03 -6.820541824673471282e-03 -1.335864457569096442e-01 -3.427292362776710455e-01 -6.820348250712407814e-03 -3.427292139132819826e-01
6.874371859296481979e-01 -6.890855772577014066e-03 -6.621982283493114615e-03 -1.326900557931773583e-01 -3.368203921273635881e-01 -6.621616927299327042e-03 -3.368203884885063171e-01
6.753768844221106349e-01 -6.746356903293182668e-03 -6.426773561774868151e-03 -1.331307725497086758e-01 -3.309115299304029034e-01 -6.426688673108887050e-03 -3.309115363539462118e-01
6.633165829145728498e-01 -6.501630792443783766e-03 -6.236202067400270846e-03 -1.361561019374357973e-01 -3.250026283688945417e-01 -6.238620731391641104e-03 -3.250026667968315408e-01
6.512562814070350647e-01 -5.032493064961559431e-03 -6.050251909606262253e-03 -1.184886861848108985e-01 -3.190939797122600563e-01 -6.049538681641754463e-03 -3.190937979873685326e-01
6.391959798994975017e-01 -3.898735761655770099e-03 -5.867135148981627267e-03 -1.000470295030269630e-01 -3.131848494656017667e-01 -5.866301778566506385e-03 -3.131849099061689290e-01
6.271356783919597166e-01 -3.094868051823305381e-03 -5.688784193355123260e-03 -8.611243227174829318e-02 -3.072760839185726955e-01 -5.688986099470679132e-03 -3.072760043632014049e-01
6.150753768844221536e-01 -2.500211741393792726e-03 -5.514158653573630019e-03 -7.562254349971590794e-02 -3.013671055736952820e-01 -5.514419400155882826e-03 -3.013670848671364255e-01
6.030150753768843686e-01 -2.043087316306474790e-03 -5.343229847640867773e-03 -6.753002173232106053e-02 -2.954580664417002511e-01 -5.343508275039894791e-03 -2.954581518381468319e-01
5.909547738693468055e-01 -1.681256336720040202e-03 -5.176268054660372077e-03 -6.113620578757066742e-02 -2.895492664541726713e-01 -5.176395512482833382e-03 -2.895492056912435941e-01
5.788944723618090205e-01 -1.388377021638751655e-03 -5.012817549972655232e-03 -5.599244650863144379e-02 -2.836401986189283631e-01 -5.012747435312926887e-03 -2.836402456568287711e-01
5.668341708542712354e-01 -1.146981083576312363e-03 -4.853140544254233406e-03 -5.180601862297463944e-02 -2.777313178103231195e-01 -4.852766389015772397e-03 -2.777312723314687704e-01
5.547738693467336724e-01 -9.446540238466744847e-04 -4.696696469926853711e-03 -4.838631155511381732e-02 -2.718223286407457362e-01 -4.696557555580275004e-03 -2.718222987098125598e-01
5.427135678391958873e-01 -7.717887925598531729e-04 -4.543688522086876055e-03 -4.561695590603619122e-02 -2.659131864968121706e-01 -4.543723514924084654e-03 -2.659132930030419506e-01
5.306532663316583243e-01 -6.193820059873737099e-04 -4.394086670652132959e-03 -4.344939711025756074e-02 -2.600042413830316312e-01 -4.394090602978193219e-03 -2.600042830324431620e-01
5.185929648241205392e-01 -4.750843601400927358e-04 -4.247720172748368529e-03 -4.193302681130681858e-02 -2.540952743844983597e-01 -4.247636235115888510e-03 -2.540952615169163598e-01
5.065326633165829762e-01 -3.034913301882764315e-04 -4.104567049415050982e-03 -4.140760426238677266e-02 -2.481863080303290670e-01 -4.104194550370286916e-03 -2.481862280891726780e-01
4.944723618090451911e-01 -5.733211176796781174e-05 -3.964628319546699420e-03 -4.294513815774626125e-02 -2.422772268818384200e-01 -3.964901688965996943e-03 -2.422773088917465345e-01
4.824120603015076281e-01 -5.138398592546373697e-04 -3.827710536414890164e-03 -3.472984632089711615e-02 -2.363680510111125510e-01 -3.827727147221575595e-03 -2.363681320694452082e-01
4.703517587939698430e-01 -5.722576887075419031e-04 -3.693831649228357557e-03 -2.735108152279867172e-02 -2.304590507625687568e-01 -3.693856084393265082e-03 -2.304590657081413418e-01
4.582914572864320579e-01 -5.194378328408999577e-04 -3.562723188250474082e-03 -2.231167615259641024e-02 -2.245500234518053584e-01 -3.562702090702575715e-03 -2.245499893007608105e-01
4.462311557788944949e-01 -4.524894777639476909e-04 -3.434575006729587848e-03 -1.882568952987237129e-02 -2.186409730397041729e-01 -3.434500119924160499e-03 -2.186409026626166263e-01
4.341708542713567098e-01 -3.927170542121016057e-04 -3.308835083865806215e-03 -1.635284808525269348e-02 -2.127318608262223631e-01 -3.309124927285642895e-03 -2.127318052512099100e-01
4.221105527638191468e-01 -3.439476258494804134e-04 -3.186248978274941988e-03 -1.459824643774069661e-02 -2.068227840254248107e-01 -3.186080544086445591e-03 -2.068227048199279272e-01
4.100502512562813617e-01 -3.073212617721850313e-04 -3.066144506611872492e-03 -1.345699091795559375e-02 -2.009135883459816641e-01 -3.066156847906809438e-03 -2.009135869954867260e-01
3.979899497487435767e-01 -2.934411320354134438e-04 -2.948494695732092885e-03 -1.353956364024027845e-02 -1.950042471855198689e-01 -2.948547351819702858e-03 -1.950044622202117273e-01
3.859296482412060136e-01 -2.020748912560321145e-04 -2.833289812796999096e-03 -1.145561639080371757e-02 -1.890953172326849674e-01 -2.833291016310495857e-03 -1.890953287812365824e-01
3.738693467336684506e-01 -1.294919974174908012e-04 -2.720340798745590413e-03 -8.333199790504277824e-03 -1.831862240244969409e-01 -2.720384887167776045e-03 -1.831861866855779564e-01
3.618090452261304435e-01 -8.769298921905103333e-05 -2.610037052025645024e-03 -6.363130058506786049e-03 -1.772771143647688119e-01 -2.609837178458168649e-03 -1.772770352862403087e-01
3.497487437185928805e-01 -6.150530379757441937e-05 -2.501796193143853049e-03 -5.152148101775771462e-03 -1.713677932141582649e-01 -2.501645002196313701e-03 -1.713678810621030724e-01
3.376884422110553174e-01 -4.133899489708935067e-05 -2.395952550731017452e-03 -4.453767063847428181e-03 -1.654586873042879214e-01 -2.395940944925090913e-03 -1.654587150643649640e-01
3.256281407035177544e-01 -1.961475017846234459e-05 -2.291726718560058683e-03 -4.305891943726832850e-03 -1.595495815950813689e-01 -2.291839654815890255e-03 -1.595495406869646693e-01
3.135678391959797473e-01 -4.521511787003841629e-05 -2.189780437445302749e-03 -2.992447389757743083e-03 -1.536403277456979133e-01 -2.189841003319969396e-03 -1.536403597352361539e-01
3.015075376884421843e-01 -4.406240874961369106e-05 -2.089770744697028778e-03 -2.109664222004887808e-03 -1.477312057361220288e-01 -2.089741215050069326e-03 -1.477311719651243638e-01
2.894472361809046212e-01 -3.966479369972650547e-05 -1.991563891108097915e-03 -1.645216427243155477e-03 -1.418220061981987357e-01 -1.991518444453161622e-03 -1.418219775450654252e-01
2.773869346733666141e-01 -3.543333785427839214e-05 -1.895016802036824342e-03 -1.488558083708373635e-03 -1.359127066488646229e-01 -1.895088580894330969e-03 -1.359127767056177438e-01
2.653266331658290511e-01 -2.834367698830555290e-05 -1.800366498342509261e-03 -9.892736576480609407e-04 -1.300036064371166700e-01 -1.800370064188848819e-03 -1.300035696872663682e-01
2.532663316582914881e-01 -2.476276948961052024e-05 -1.707439808332974823e-03 -7.088472629135370495e-04 -1.240943497346204960e-01 -1.707328845782680798e-03 -1.240943567067140513e-01
2.412060301507539251e-01 -2.227739747142600186e-05 -1.615906721968405485e-03 -6.061362379793292345e-04 -1.181850775512684748e-01 -1.615856701746356486e-03 -1.181851377746450799e-01
2.291457286432159179e-01 -2.317279850464765151e-05 -1.525965264781521799e-03 -4.189901168429760480e-04 -1.122759546113300394e-01 -1.525861801113011533e-03 -1.122759198781248663e-01
2.170854271356783549e-01 -2.224107781594667543e-05 -1.437342968587620139e-03 -3.435192000612121463e-04 -1.063665850484934589e-01 -1.437378822577931124e-03 -1.063666865337858647e-01
2.050251256281407919e-01 -2.104466725080381465e-05 -1.350083291956018575e-03 -2.677939884408543419e-04 -1.004574162586923392e-01 -1.350145660475281315e-03 -1.004574524864463303e-01
1.929648241206032289e-01 -1.994919607102505542e-05 -1.264113941256445267e-03 -2.294962446500498792e-04 -9.454821603951321651e-02 -1.264135567504628358e-03 -9.454821406943840489e-02
1.809045226130652217e-01 -1.921261014829124089e-05 -1.179288601287190518e-03 -1.954397838844297488e-04 -8.863896009663781161e-02 -1.179335389694703695e-03 -8.863897141006057967e-02
1.688442211055276587e-01 -1.817540956676015685e-05 -1.095594020809461657e-03 -1.763089302417377184e-04 -8.272978539114486662e-02 -1.095655988675112548e-03 -8.272972473940884419e-02
1.567839195979900957e-01 -1.709702483518891751e-05 -1.013050815888218246e-03 -1.618117190572474602e-04 -7.682047395189114947e-02 -1.013014859801535106e-03 -7.682047429307349573e-02
1.447236180904520886e-01 -1.571920797312501551e-05 -9.313728703571904797e-04 -1.507343673996472150e-04 -7.091125040578694083e-02 -9.313809582867786955e-04 -7.091122015191289596e-02
1.326633165829145256e-01 -1.465064646002953555e-05 -8.507142595448640354e-04 -1.426558384385822568e-04 -6.500190636623386087e-02 -8.506546565010085622e-04 -6.500196397275616322e-02
1.206030150753769625e-01 -1.342743301838932736e-05 -7.706937035363775135e-04 -1.377867046082707487e-04 -5.909271663283890280e-02 -7.707196924935701956e-04 -5.909270361076108397e-02
1.085427135678393995e-01 -1.194042240078113887e-05 -6.915223317715272133e-04 -1.368485780650678337e-04 -5.318341822383534229e-02 -6.915340909489023228e-04 -5.318344083642118775e-02
9.648241206030139239e-02 -1.064748258204325696e-05 -6.129955529991045924e-04 -1.403810071666587559e-04 -4.727417715682076527e-02 -6.129932871759080984e-04 -4.727417568277170884e-02
8.442211055276382936e-02 -9.313779805745584650e-06 -5.350639112349734466e-04 -1.471668442673417540e-04 -4.136493013388429368e-02 -5.350561950757825756e-04 -4.136490838604051784e-02
7.236180904522626633e-02 -7.731882981182451348e-06 -4.576335849854018490e-04 -1.502261980575266454e-04 -3.545560592668867139e-02 -4.576646139792395619e-04 -3.545563904405204386e-02
6.030150753768825922e-02 -6.179674736489565708e-06 -3.807024356886926043e-04 -1.336065814091043000e-04 -2.954635793290813148e-02 -3.807080599356048203e-04 -2.954636856411647222e-02
4.824120603015069619e-02 -5.784647582998176319e-06 -3.041132782155210493e-04 -1.001252377645510161e-04 -2.363711601715140498e-02 -3.041135505458788038e-04 -2.363709643812166028e-02
3.618090452261313317e-02 -4.198754888588179020e-06 -2.278238379804689681e-04 -9.405046676423072362e-05 -1.772782495898159866e-02 -2.278223740980484934e-04 -1.772782325928876773e-02
2.412060301507557014e-02 -2.955649475807171710e-06 -1.517577950645730472e-04 -6.962277028482384588e-05 -1.181855403372164895e-02 -1.517637771134931475e-04 -1.181854930533873631e-02
1.206030150753756303e-02 -1.606223290043458259e-06 -7.584101762274241172e-05 -4.053313548727284244e-05 -5.909275898927990496e-03 -7.584198866714787291e-05 -5.909274779522667720e-03
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.945653059351129119e-13 5.608362289872598610e-13 0.000000000000000000e+00 0.000000000000000000e+00


==> data/Qpc3d_tau0.99_Delta_L1_Delta_R0_ct5_eta1e-07_GTFalse_T0.15_V0.0_type_quadratic_E_F_20_DeltaT_0.0_m_1_cut_60_pt_200_DR_False.dat <==
2.399999999999999911e+00 -1.403808478224127043e+01 -1.000427056921040884e-02 -3.480231068270019712e+00 -2.352166340401445233e+00 -1.000485299700315522e-02 -2.352166351752226880e+00
2.387939698492462348e+00 -1.397863980203712231e+01 -9.864717278944600334e-03 -3.467763253527289979e+00 -2.340347042392808774e+00 -9.867660492985189449e-03 -2.340347059397615670e+00
2.375879396984924341e+00 -1.391911984885801168e+01 -9.729122208296822269e-03 -3.455289349550825229e+00 -2.328527756319346498e+00 -9.731819828074545625e-03 -2.328527757218473937e+00
2.363819095477386778e+00 -1.385954965699702512e+01 -9.597836930824032650e-03 -3.442804086275394138e+00 -2.316708445825775620e+00 -9.597275155626878301e-03 -2.316708445462190458e+00
2.351758793969849215e+00 -1.379990928475833556e+01 -9.461847006485201925e-03 -3.430315723138509743e+00 -2.304889063471941668e+00 -9.463956283046746562e-03 -2.304889124433525893e+00
2.339698492462311652e+00 -1.374020213967858517e+01 -9.333100866266810444e-03 -3.417817518786885778e+00 -2.293069827683253958e+00 -9.331671774640188516e-03 -2.293069794923830784e+00
2.327638190954773645e+00 -1.368042660481157569e+01 -9.202174761386348531e-03 -3.405310571443298517e+00 -2.281250665423012691e+00 -9.201907194880121210e-03 -2.281250451204618557e+00
2.315577889447236082e+00 -1.362055557950985119e+01 -9.073408056852064543e-03 -3.392787549921892687e+00 -2.269430943710866178e+00 -9.072497047704075612e-03 -2.269431101514818749e+00
2.303517587939698519e+00 -1.356067048087946780e+01 -8.942743181758449830e-03 -3.380275542136118361e+00 -2.257611714731144748e+00 -8.946509881565903669e-03 -2.257611733668145604e+00
2.291457286432160512e+00 -1.350068741723156762e+01 -8.818528859641785664e-03 -3.367743380140070464e+00 -2.245792229961481201e+00 -8.819266744191089913e-03 -2.245792366836859788e+00
2.279396984924622949e+00 -1.344063527816697956e+01 -8.690820626156375156e-03 -3.355204397217260492e+00 -2.233972974892399765e+00 -8.693585145279254106e-03 -2.233972989512913010e+00
2.267336683417085386e+00 -1.338034597319315822e+01 -8.566743338923658163e-03 -3.342607189695697922e+00 -2.222153620974610444e+00 -8.569234506379251257e-03 -2.222153602649734161e+00
2.255276381909547823e+00 -1.332029685435546540e+01 -8.443908454090138724e-03 -3.330094842328037430e+00 -2.210334050737471578e+00 -8.446126803340151326e-03 -2.210334206624470443e+00
2.243216080402009815e+00 -1.326002855785848489e+01 -8.324920874469933507e-03 -3.317527756547824502e+00 -2.198514809229055178e+00 -8.324162386930861884e-03 -2.198514801860228296e+00
2.231155778894472252e+00 -1.319946945880285938e+01 -8.204375541112878326e-03 -3.304948692315256675e+00 -2.186695456800304527e+00 -8.202989183178447177e-03 -2.186695389792045585e+00
2.219095477386934689e+00 -1.313919935686596929e+01 -8.082814193777010728e-03 -3.292364051694329330e+00 -2.174876193022617699e+00 -8.084279420955317250e-03 -2.174876046078952463e+00
2.207035175879396682e+00 -1.307867922864631183e+01 -7.964893918493132913e-03 -3.279767112054463585e+00 -2.163056453098920251e+00 -7.968815041821860831e-03 -2.163056520513097158e+00
2.194974874371859119e+00 -1.301806381023995129e+01 -7.848188226235093892e-03 -3.267158959153316999e+00 -2.151237068263318175e+00 -7.851133364003004544e-03 -2.151237082202385409e+00
2.182914572864321556e+00 -1.295735770376448315e+01 -7.735461378579447204e-03 -3.254541238085783217e+00 -2.139417676248724032e+00 -7.735227541941409185e-03 -2.139417632709382122e+00
2.170854271356783993e+00 -1.289650178643761436e+01 -7.620707487720075266e-03 -3.241886646951639417e+00 -2.127598153062608688e+00 -7.620623206604133955e-03 -2.127598173974160733e+00
2.158793969849245986e+00 -1.283571406941257820e+01 -7.505290292595715416e-03 -3.229274065679599293e+00 -2.115778717350693228e+00 -7.507174785672531513e-03 -2.115778706605603965e+00
2.146733668341708423e+00 -1.277474476364657185e+01 -7.394800023651715987e-03 -3.216622775824357738e+00 -2.103959292610829035e+00 -7.394600515577091741e-03 -2.103959231756981296e+00
2.134673366834170860e+00 -1.271372108899638675e+01 -7.282630776645851803e-03 -3.203961041986801650e+00 -2.092140142852073836e+00 -7.272099910471396811e-03 -2.092139791859263909e+00
2.122613065326633297e+00 -1.265252975771785238e+01 -7.174637169533929631e-03 -3.191285995497605388e+00 -2.080320195545892759e+00 -7.176424832694057628e-03 -2.080320242212809312e+00
2.110552763819095290e+00 -1.259127205236826619e+01 -7.066763435932835180e-03 -3.178600120515811422e+00 -2.068500736496003967e+00 -7.067190783887807200e-03 -2.068500742196572428e+00
2.098492462311557727e+00 -1.252991502875065599e+01 -6.957405708877064526e-03 -3.165899497388792394e+00 -2.056681265041130580e+00 -6.959544314848463940e-03 -2.056681232188486863e+00
2.086432160804020164e+00 -1.246845689097986920e+01 -6.854592913890805543e-03 -3.153190097179509266e+00 -2.044861726292005244e+00 -6.853024122378907450e-03 -2.044861713442394979e+00
2.074371859296482157e+00 -1.240689343491549756e+01 -6.746366479419118288e-03 -3.140465642234309573e+00 -2.033042303333299383e+00 -6.746704430692732415e-03 -2.033042190026604246e+00
2.062311557788944594e+00 -1.234522089523055399e+01 -6.645054068665451862e-03 -3.127730138723285425e+00 -2.021222575560639889e+00 -6.646065351890347202e-03 -2.021222639972110713e+00
2.050251256281407031e+00 -1.228342729585489579e+01 -6.540460281553885785e-03 -3.114917889940818974e+00 -2.009403145551146963e+00 -6.542175061703402704e-03 -2.009403099343271659e+00
2.038190954773869024e+00 -1.222153256450381242e+01 -6.440573840187628456e-03 -3.102210440928502067e+00 -1.997583531621429875e+00 -6.440058766209824995e-03 -1.997583547794686609e+00
2.026130653266331461e+00 -1.215946433672494820e+01 -6.340356429566096352e-03 -3.089431919544381344e+00 -1.985764414824870983e+00 -6.328769502824312283e-03 -1.985764027279523170e+00
2.014070351758793898e+00 -1.209736865185515597e+01 -6.240471020252656362e-03 -3.076635755206613254e+00 -1.973944366265531380e+00 -6.240689997458007468e-03 -1.973944413937642306e+00
2.002010050251256335e+00 -1.203511397168814590e+01 -6.142468738957789810e-03 -3.063823704688653393e+00 -1.962124755343226390e+00 -6.142360550640546535e-03 -1.962124819481045002e+00
1.989949748743718549e+00 -1.197263630363059050e+01 -6.044863622062500615e-03 -3.050998124630657227e+00 -1.950305152199294900e+00 -6.047923213502818043e-03 -1.950305238582364931e+00
1.977889447236180764e+00 -1.191019719883844985e+01 -5.948244879379898861e-03 -3.038159081138450013e+00 -1.938485627587019922e+00 -5.949228892095555395e-03 -1.938485654984126949e+00
1.965829145728643201e+00 -1.184756265763811101e+01 -5.852283065175750004e-03 -3.025298039073094802e+00 -1.926666083771900739e+00 -5.853731401911735702e-03 -1.926666054725539423e+00
1.953768844221105416e+00 -1.178479011410986921e+01 -5.759962122246512807e-03 -3.012421919879679333e+00 -1.914846423998511238e+00 -5.757710375262625746e-03 -1.914846452911815211e+00
1.941708542713567631e+00 -1.172183890959294139e+01 -5.667363944060207527e-03 -2.999529137909870524e+00 -1.903026764717650865e+00 -5.668776296931336660e-03 -1.903026819104496559e+00
1.929648241206030068e+00 -1.165875486081705681e+01 -5.575903495261896707e-03 -2.986616477251829327e+00 -1.891207197338420132e+00 -5.576121896751680580e-03 -1.891207196684965730e+00
1.917587939698492505e+00 -1.159553279090630973e+01 -5.484634253268052748e-03 -2.973686721017108514e+00 -1.879387848302874975e+00 -5.485112043122815535e-03 -1.879387564098537355e+00
1.905527638190954720e+00 -1.153215068802219001e+01 -5.394165193904809988e-03 -2.960736276505311348e+00 -1.867567907753255207e+00 -5.395223506739672999e-03 -1.867567923485999648e+00
1.893467336683416935e+00 -1.146860777094721229e+01 -5.306503367075963117e-03 -2.947766839838168895e+00 -1.855748294056180692e+00 -5.306309837593836676e-03 -1.855748275459415675e+00
1.881407035175879372e+00 -1.140487351760023138e+01 -5.219248971793270971e-03 -2.934776005555904899e+00 -1.843928689312219760e+00 -5.218006899783134145e-03 -1.843928621501003340e+00
1.869346733668341587e+00 -1.134101803835066491e+01 -5.132857926127397212e-03 -2.921768013155070509e+00 -1.832109527865858345e+00 -5.134731798816330808e-03 -1.832109531793626456e+00
1.857286432160803802e+00 -1.127698222226096902e+01 -5.045581902543886353e-03 -2.908731902999150076e+00 -1.820289199927310531e+00 -5.048569001061172130e-03 -1.820289274434558680e+00
1.845226130653266239e+00 -1.121274406865585682e+01 -4.962950127978890333e-03 -2.895675807395396983e+00 -1.808469573467523794e+00 -4.963343932577283027e-03 -1.808469597840136389e+00
1.833165829145728676e+00 -1.114832377797377205e+01 -4.879279948153227194e-03 -2.882561692114010476e+00 -1.796649915516684404e+00 -4.879582491603695615e-03 -1.796649911968641877e+00
1.821105527638190891e+00 -1.108372103703126577e+01 -4.795249566163129092e-03 -2.869491428460698046e+00 -1.784830282259420642e+00 -4.796929297795996319e-03 -1.784830218279819025e+00
1.809045226130653106e+00 -1.101891815929013951e+01 -4.713816694761012623e-03 -2.856366277319004610e+00 -1.773010466665188245e+00 -4.715299333153399886e-03 -1.773010517138978059e+00
1.796984924623115543e+00 -1.095389001218587310e+01 -4.634509731358211169e-03 -2.843211947281401919e+00 -1.761190808199208035e+00 -4.634642066275358914e-03 -1.761190808771837979e+00
1.784924623115577980e+00 -1.088869237023479819e+01 -4.556211051283081195e-03 -2.830031765393693721e+00 -1.749371119524195217e+00 -4.554884388681124108e-03 -1.749371093494424212e+00
1.772864321608040195e+00 -1.082324531097547116e+01 -4.477022658396958253e-03 -2.816822899429653138e+00 -1.737551442343645336e+00 -4.475785048157672648e-03 -1.737551372296435748e+00
1.760804020100502409e+00 -1.075758693191275839e+01 -4.398286471183400839e-03 -2.803588074167847388e+00 -1.725732229079075086e+00 -4.394021516039477333e-03 -1.725731658419317860e+00
1.748743718592964846e+00 -1.069169149369680660e+01 -4.323055979018520893e-03 -2.790321483023102900e+00 -1.713911769003654939e+00 -4.325127114165698387e-03 -1.713911889823130696e+00
1.736683417085427061e+00 -1.062554947578146347e+01 -4.247045877944184006e-03 -2.777025428612124536e+00 -1.702092109543398291e+00 -4.248124254106292255e-03 -1.702092150555282846e+00
1.724623115577889276e+00 -1.055915514663238319e+01 -4.172311800186033481e-03 -2.763696934479584755e+00 -1.690272390401655667e+00 -4.173068925007831012e-03 -1.690272400246670248e+00
1.712562814070351713e+00 -1.049250529954397848e+01 -4.098660265854859458e-03 -2.750335989072524523e+00 -1.678452671402045793e+00 -4.099144097126453459e-03 -1.678452642230099379e+00
1.700502512562814150e+00 -1.042558023531131361e+01 -4.024727408094543046e-03 -2.736940770462478856e+00 -1.666632757035567902e+00 -4.026219012693843524e-03 -1.666632877055935325e+00
1.688442211055276365e+00 -1.035842715147037829e+01 -3.953764052842437260e-03 -2.723513841670802460e+00 -1.654813089067401544e+00 -3.954245514294166611e-03 -1.654813104940610957e+00
1.676381909547738580e+00 -1.029090890512739165e+01 -3.884075513200199638e-03 -2.710043838866067034e+00 -1.642993334180000264e+00 -3.883192286041984090e-03 -1.642993326032455403e+00
1.664321608040201017e+00 -1.022312958463153265e+01 -3.812044009982082111e-03 -2.696538244620821700e+00 -1.631173553109538821e+00 -3.813023635476457066e-03 -1.631173540497213192e+00
1.652261306532663232e+00 -1.015503813571581482e+01 -3.743967645192196499e-03 -2.682993272686168496e+00 -1.619353916471789612e+00 -3.744334239570434441e-03 -1.619353747274317135e+00
1.640201005025125447e+00 -1.008661787246103003e+01 -3.675868088119592023e-03 -2.669408181046244888e+00 -1.607533919352494900e+00 -3.674869341709166917e-03 -1.607533951522630122e+00
1.628140703517587884e+00 -1.001783931767809044e+01 -3.607569342803935986e-03 -2.655780108962185082e+00 -1.595714427891987253e+00 -3.602656161039904156e-03 -1.595714164922833467e+00
1.616080402010050321e+00 -9.948771241177386315e+00 -3.541213986941412362e-03 -2.642106567123626348e+00 -1.583894235345898238e+00 -3.544720182899751670e-03 -1.583894318310779425e+00
1.604020100502512536e+00 -9.879319511136355203e+00 -3.477231723537430822e-03 -2.628388031142081971e+00 -1.572074585902969002e+00 -3.477863858369900640e-03 -1.572074504474060275e+00
1.591959798994974751e+00 -9.809500955672227462e+00 -3.412314935975924429e-03 -2.614621630046341405e+00 -1.560254630925430375e+00 -3.412849208222675131e-03 -1.560254680266752514e+00
1.579899497487437188e+00 -9.739271347384148569e+00 -3.349075077647639155e-03 -2.600805808747201020e+00 -1.548434835493375017e+00 -3.348892836549932205e-03 -1.548434848886295123e+00
1.567839195979899403e+00 -9.668675448879428203e+00 -3.286264759382684017e-03 -2.586936755208872452e+00 -1.536615029807826938e+00 -3.285866090999197027e-03 -1.536615010874636367e+00
1.555778894472361618e+00 -9.597643218973106016e+00 -3.222533225819489058e-03 -2.573017419458707433e+00 -1.524795078997975173e+00 -3.223722795612597117e-03 -1.524795166440235494e+00
1.543718592964824055e+00 -9.526177736805481189e+00 -3.161385502926248887e-03 -2.559033401509120065e+00 -1.512975313395062305e+00 -3.162435917392070195e-03 -1.512975315714188085e+00
1.531658291457286492e+00 -9.454274233928327220e+00 -3.100999169796645610e-03 -2.545000723249017494e+00 -1.501155490156776962e+00 -3.101980682715203223e-03 -1.501155458818359767e+00
1.519597989949748706e+00 -9.381900054989701587e+00 -3.042896176080391816e-03 -2.530903839346814621e+00 -1.489335559674692888e+00 -3.042321461081224591e-03 -1.489335595918118482e+00
1.507537688442210921e+00 -9.309035017699995862e+00 -2.984639422428611924e-03 -2.516744054324969948e+00 -1.477515762544027167e+00 -2.983375854603842470e-03 -1.477515727366304210e+00
1.495477386934673358e+00 -9.235679707753956080e+00 -2.926231049858289864e-03 -2.502517303972978446e+00 -1.465695545884053708e+00 -2.924786090987562936e-03 -1.465695854617344862e+00
1.483417085427135573e+00 -9.161786655777122590e+00 -2.869494801211576896e-03 -2.488224101297102919e+00 -1.453876038364175116e+00 -2.868021579673917919e-03 -1.453876067023144092e+00
1.471356783919597788e+00 -9.087344146320832650e+00 -2.811997885669933767e-03 -2.473856468046562895e+00 -1.442055998521035942e+00 -2.814684047660608989e-03 -1.442056072469077188e+00
1.459296482412060225e+00 -9.012357625632949620e+00 -2.756624988500193212e-03 -2.459417497325075086e+00 -1.430236164135934462e+00 -2.758389331790252370e-03 -1.430236182376538823e+00
1.447236180904522662e+00 -8.936833181492158218e+00 -2.703082048276474279e-03 -2.444901462584478491e+00 -1.418416266939608095e+00 -2.703483047772348158e-03 -1.418416284014733408e+00
1.435175879396984877e+00 -8.860660124163560525e+00 -2.648269672969257114e-03 -2.430301394651215308e+00 -1.406596320705149950e+00 -2.649507302853552296e-03 -1.406596379260639518e+00
1.423115577889447092e+00 -8.783886799238286969e+00 -2.596037560312635089e-03 -2.415624808470663520e+00 -1.394776472012216884e+00 -2.596367947685177761e-03 -1.394776468516736978e+00
1.411055276381909529e+00 -8.706494882515107392e+00 -2.544206562242811148e-03 -2.400851776151098349e+00 -1.382956448075938649e+00 -2.544027365978991824e-03 -1.382956551956901592e+00
1.398994974874371744e+00 -8.628353602210857787e+00 -2.491608949790649098e-03 -2.386001290339974545e+00 -1.371136632575908898e+00 -2.492461820497263950e-03 -1.371136629698897380e+00
1.386934673366834181e+00 -8.549552569782546740e+00 -2.440931664270515680e-03 -2.371050667939475609e+00 -1.359316753894119767e+00 -2.441648489757882075e-03 -1.359316701856680520e+00
1.374874371859296396e+00 -8.470034066361952441e+00 -2.391015170092877524e-03 -2.356002271234086898e+00 -1.347496760203158672e+00 -2.391553685617460630e-03 -1.347496768587736149e+00
1.362814070351758833e+00 -8.389810952185813520e+00 -2.342258748781691439e-03 -2.340975596362174560e+00 -1.335676868054562982e+00 -2.342097718786758428e-03 -1.335676830233849532e+00
1.350753768844221048e+00 -8.308810525473639075e+00 -2.293958664854755906e-03 -2.325607601906615418e+00 -1.323857025092828543e+00 -2.292916763368586970e-03 -1.323856888272291421e+00
1.338693467336683263e+00 -8.227021832996326722e+00 -2.246453303902883145e-03 -2.310234646109380563e+00 -1.312036939698568938e+00 -2.246058146623264307e-03 -1.312036982439747757e+00
1.326633165829145700e+00 -8.144428963360180518e+00 -2.199909309139159910e-03 -2.294763805080392238e+00 -1.300216902320602497e+00 -2.201007692774389120e-03 -1.300216971019356516e+00
1.314572864321607915e+00 -8.061021083325639935e+00 -2.153469497965854618e-03 -2.279172869922137856e+00 -1.288397033063503061e+00 -2.154036348623877828e-03 -1.288397012863864877e+00
1.302512562814070352e+00 -7.976748373439671802e+00 -2.107070772169903055e-03 -2.263460455696844065e+00 -1.276576911874258702e+00 -2.108248836835135975e-03 -1.276577047520185637e+00
1.290452261306532566e+00 -7.891602681495243132e+00 -2.062881495099829106e-03 -2.247625023635050567e+00 -1.264757014593320461e+00 -2.063288119704687062e-03 -1.264757076467732722e+00
1.278391959798995003e+00 -7.805567497189487725e+00 -2.018200298585943239e-03 -2.231659965389000355e+00 -1.252937100797407277e+00 -2.019075446419623006e-03 -1.252937100046788377e+00
1.266331658291457218e+00 -7.718625581747653008e+00 -1.975935860444551391e-03 -2.215561625205868079e+00 -1.241117084154998329e+00 -1.975577445183506874e-03 -1.241117118414059028e+00
1.254271356783919655e+00 -7.630736456066117945e+00 -1.932943623967048503e-03 -2.199328127226500396e+00 -1.229297138627972741e+00 -1.932771331675242621e-03 -1.229297131683408484e+00
1.242211055276381870e+00 -7.541919136164057846e+00 -1.891014486272961457e-03 -2.182932469334878611e+00 -1.217477193552112480e+00 -1.890632579861402764e-03 -1.217477139975557066e+00
1.230150753768844085e+00 -7.452140260569312780e+00 -1.849753912545879777e-03 -2.166424532118405910e+00 -1.205657136245214200e+00 -1.849118615149987661e-03 -1.205657143483497951e+00
1.218090452261306522e+00 -7.361362907780558906e+00 -1.808885253455789436e-03 -2.149766757563212671e+00 -1.193837190778038959e+00 -1.808100136708364232e-03 -1.193837142747135260e+00
1.206030150753768737e+00 -7.269609365415522717e+00 -1.768448961814319534e-03 -2.132946374186115435e+00 -1.182017296987770916e+00 -1.766482483058773312e-03 -1.182017142143053201e+00
1.193969849246231174e+00 -7.176873804838085569e+00 -1.728827436222070673e-03 -2.115972133531960342e+00 -1.170197079835828990e+00 -1.731864497362585638e-03 -1.170197111219004160e+00
1.181909547738693389e+00 -7.083134394945361123e+00 -1.690928892652986647e-03 -2.098837479607686074e+00 -1.158377029372035238e+00 -1.691560884083213260e-03 -1.158377101064629988e+00
1.169849246231155826e+00 -6.988377836952602173e+00 -1.652699392187601500e-03 -2.081542466279104886e+00 -1.146557058114024308e+00 -1.653170470387414163e-03 -1.146557080994665689e+00
1.157788944723618041e+00 -6.892639880117109819e+00 -1.614924999056134916e-03 -2.064083321452840014e+00 -1.134737078783141229e+00 -1.615598546015709850e-03 -1.134737055490515623e+00
1.145728643216080478e+00 -6.795897046698720523e+00 -1.578711606188499574e-03 -2.046456917270076392e+00 -1.122916990840827189e+00 -1.578715654609504472e-03 -1.122917025098137511e+00
1.133668341708542693e+00 -6.698157734710119549e+00 -1.542488034152768349e-03 -2.028662211976406837e+00 -1.111097001721249367e+00 -1.542478761605477590e-03 -1.111096990013340280e+00
1.121608040201004908e+00 -6.599469783959252212e+00 -1.506359942891077148e-03 -2.010695714470366102e+00 -1.099276938624016875e+00 -1.506861949631677078e-03 -1.099276950362618521e+00
1.109547738693467345e+00 -6.499818865336262519e+00 -1.471888733686560480e-03 -1.992557151319508613e+00 -1.087456959469718543e+00 -1.471837772747027319e-03 -1.087456906278375879e+00
1.097487437185929560e+00 -6.399235765322492497e+00 -1.437752801175653855e-03 -1.974245170192024945e+00 -1.075636974299415849e+00 -1.437353425300935683e-03 -1.075636857994437756e+00
1.085427135678391997e+00 -6.297746796124530810e+00 -1.403489783323764095e-03 -1.955758316123233032e+00 -1.063816863385093514e+00 -1.403199865458818699e-03 -1.063816806368079071e+00
1.073366834170854212e+00 -6.195372706341650826e+00 -1.370397191710160311e-03 -1.937099603401630565e+00 -1.051996844933513087e+00 -1.371521280797057159e-03 -1.051996787520015575e+00
1.061306532663316649e+00 -6.092169047330028064e+00 -1.338217229244476319e-03 -1.918266948823853069e+00 -1.040176599580923122e+00 -1.339436656171052011e-03 -1.040176678915428976e+00
1.049246231155778863e+00 -5.988171795845086187e+00 -1.306452260630668136e-03 -1.899261203463611380e+00 -1.028356600385851527e+00 -1.306920675464192218e-03 -1.028356614843201955e+00
1.037185929648241078e+00 -5.883420137323941645e+00 -1.275284797912576949e-03 -1.880083909161557321e+00 -1.016536016058715575e+00 -1.275350915185639259e-03 -1.016536545035073846e+00
1.025125628140703515e+00 -5.777968396391601758e+00 -1.244728525399309196e-03 -1.860736943941345478e+00 -1.004716450747098033e+00 -1.244430998383893932e-03 -1.004716470716429333e+00
1.013065326633165730e+00 -5.671865199274201075e+00 -1.213609429712486122e-03 -1.841223091116328092e+00 -9.928964004595497439e-01 -1.214096683096465906e-03 -9.928963921690365790e-01
1.001005025125628167e+00 -5.565188753403012889e+00 -1.184888353510568084e-03 -1.821543818788351921e+00 -9.810763786342212578e-01 -1.184315345596487212e-03 -9.810763095464292149e-01
9.889447236180903822e-01 -5.457984829442892760e+00 -1.155038863010843285e-03 -1.801703005907820732e+00 -9.692562040350595209e-01 -1.155050452235443451e-03 -9.692562230173795701e-01
9.768844221105528192e-01 -5.350318538392073719e+00 -1.126543476722541683e-03 -1.781704294471102790e+00 -9.574361647374606266e-01 -1.126206278335336155e-03 -9.574361329868271708e-01
9.648241206030150341e-01 -5.242270739757897147e+00 -1.098641635469260356e-03 -1.761552445673161715e+00 -9.456161898491719509e-01 -1.096877874950201058e-03 -9.456160430587664534e-01
9.527638190954772490e-01 -5.133898162276922861e+00 -1.070663845010059664e-03 -1.741251581192838849e+00 -9.337961138954230522e-01 -1.072338835299742723e-03 -9.337959321944844238e-01
9.407035175879396860e-01 -5.025303213438453653e+00 -1.044284420087492494e-03 -1.720803473737691158e+00 -9.219758189867436338e-01 -1.044490770346813814e-03 -9.219758329106755301e-01
9.286432160804019009e-01 -4.916540709245738050e+00 -1.017460299649954785e-03 -1.700204116636712781e+00 -9.101557417909061920e-01 -1.017777278353171333e-03 -9.101557273123788150e-01
9.165829145728643379e-01 -4.807695278684529505e+00 -9.913800455826377468e-04 -1.679495970448713127e+00 -8.983356316034738498e-01 -9.916658558621152010e-04 -8.983356175935899302e-01
9.045226130653265528e-01 -4.698844117609568549e+00 -9.662233802530534321e-04 -1.658645405338626144e+00 -8.865159238974302802e-01 -9.660765424596150534e-04 -8.865155040999286307e-01
8.924623115577889898e-01 -4.590066400249907197e+00 -9.407459912945828704e-04 -1.637671437623521520e+00 -8.746953776450463458e-01 -9.409652690783864041e-04 -8.746953870307833112e-01
8.804020100502512047e-01 -4.481454460289916675e+00 -9.166813659009394582e-04 -1.616579803813796623e+00 -8.628752976571951727e-01 -9.162447310517850578e-04 -8.628752667572761048e-01
8.683417085427136417e-01 -4.373078167952988871e+00 -8.922330575639288641e-04 -1.595377235559167772e+00 -8.510553047591744580e-01 -8.909711602300695059e-04 -8.510551470182217138e-01
8.562814070351758566e-01 -4.265018731450643585e+00 -8.686998108057404850e-04 -1.574068494916963212e+00 -8.392345870697066612e-01 -8.698438095785151472e-04 -8.392350091646192389e-01
8.442211055276380716e-01 -4.157356095300587029e+00 -8.459933840174403133e-04 -1.552661116459882917e+00 -8.274148410854504920e-01 -8.462254266032124281e-04 -8.274148797268949806e-01
8.321608040201005085e-01 -4.050164780208831417e+00 -8.230545596613412888e-04 -1.531156364708049722e+00 -8.155947417463200733e-01 -8.234383761285267748e-04 -8.155947453837473216e-01
8.201005025125627235e-01 -3.943523369148193236e+00 -8.009527146645869069e-04 -1.509565483414872844e+00 -8.037746475670968227e-01 -8.011588448943636215e-04 -8.037746074775240501e-01
8.080402010050251604e-01 -3.837504931279160481e+00 -7.795620146095821271e-04 -1.487893962104087864e+00 -7.919544297719558479e-01 -7.793088823874563288e-04 -7.919544663445012844e-01
7.959798994974873754e-01 -3.732185133154976686e+00 -7.578911974813127813e-04 -1.466145099117034167e+00 -7.801343626038843571e-01 -7.577017597824400354e-04 -7.801343227495565191e-01
7.839195979899498123e-01 -3.627619568680459317e+00 -7.375637803718043933e-04 -1.444324530991201172e+00 -7.683140292519469172e-01 -7.390291084622783177e-04 -7.683141657559088289e-01
7.718592964824120273e-01 -3.523888648454339911e+00 -7.170204713111170492e-04 -1.422438523888398976e+00 -7.564940197204625960e-01 -7.171989446056827901e-04 -7.564940203432310994e-01
7.597989949748744642e-01 -3.421049711844048602e+00 -6.969437940097822923e-04 -1.400492551257015661e+00 -7.446738535665333725e-01 -6.970143801913555349e-04 -7.446738667472643236e-01
7.477386934673366792e-01 -3.319167199234665855e+00 -6.773981513284507011e-04 -1.378491823531803107e+00 -7.328537379964933374e-01 -6.772999869579058316e-04 -7.328537098686774831e-01
7.356783919597988941e-01 -3.218292304248733249e+00 -6.576485912778011781e-04 -1.356439228668022468e+00 -7.210335374423991750e-01 -6.578251117981640536e-04 -7.210335506496388103e-01
7.236180904522613311e-01 -3.118491111270885963e+00 -6.396163660615686135e-04 -1.334341815304550316e+00 -7.092133191020605354e-01 -6.401147399502186150e-04 -7.092133829702417236e-01
7.115577889447235460e-01 -3.019809675244363056e+00 -6.209002849529671143e-04 -1.312203234707020050e+00 -6.973936534908972140e-01 -6.211786918509468744e-04 -6.973932189737166443e-01
6.994974874371859830e-01 -2.922292092944174247e+00 -6.030555526028258222e-04 -1.290027339637914050e+00 -6.855730637338630640e-01 -6.029886157175404779e-04 -6.855730506342376795e-01
6.874371859296481979e-01 -2.825999455110050906e+00 -5.857602447083090115e-04 -1.267817261323666678e+00 -6.737528836034901714e-01 -5.863207492860326173e-04 -6.737528747743171120e-01
6.753768844221106349e-01 -2.730964003310312638e+00 -5.680825137793108978e-04 -1.245578022031624821e+00 -6.619331178188468945e-01 -5.682179222849895748e-04 -6.619327036699218514e-01
6.633165829145728498e-01 -2.637231826730432438e+00 -5.514276979499510394e-04 -1.223309436512367565e+00 -6.501125687333296765e-01 -5.516371661630029575e-04 -6.501125300613148639e-01
6.512562814070350647e-01 -2.544837850112000144e+00 -5.345693141087976040e-04 -1.201025272264218957e+00 -6.382924595761768627e-01 -5.348118888058120976e-04 -6.382923462905025769e-01
6.391959798994975017e-01 -2.453822151197485812e+00 -5.187068484874255737e-04 -1.178717786960653546e+00 -6.264721260088700339e-01 -5.191136006202357045e-04 -6.264721617556576749e-01
6.271356783919597166e-01 -2.364217496027808174e+00 -5.030160068427205191e-04 -1.156391352431266561e+00 -6.146520285038955533e-01 -5.032541138888513288e-04 -6.146519767146972901e-01
6.150753768844221536e-01 -2.276056314673240433e+00 -4.875751436364909592e-04 -1.134055659423853557e+00 -6.028318032697487228e-01 -4.877370543126164932e-04 -6.028317891475940549e-01
6.030150753768843686e-01 -2.189358872956657542e+00 -4.724053917420438205e-04 -1.111704968027729334e+00 -5.910115459465059562e-01 -4.725796290190135149e-04 -5.910115990121947993e-01
5.909547738693468055e-01 -2.104164580329084266e+00 -4.575889813787333612e-04 -1.089346956063012906e+00 -5.791914451021065169e-01 -4.577969181707163839e-04 -5.791914062869383262e-01
5.788944723618090205e-01 -2.020492918970626661e+00 -4.433365851920241909e-04 -1.066979859749664916e+00 -5.673711816748823189e-01 -4.432218788669172751e-04 -5.673712116313325282e-01
5.668341708542712354e-01 -1.938360331977630358e+00 -4.291968488794188673e-04 -1.044609947794886695e+00 -5.555510415981275152e-01 -4.288986510798490368e-04 -5.555510148986931851e-01
5.547738693467336724e-01 -1.857805404742108202e+00 -4.153791317103705917e-04 -1.022236038538458125e+00 -5.437306209287967596e-01 -4.152418051989181791e-04 -5.437308077005446050e-01
5.427135678391958873e-01 -1.778829340003930781e+00 -4.019331513260787181e-04 -9.998596698508555036e-01 -5.319108629597282256e-01 -4.019419681912846380e-04 -5.319106115710185989e-01
5.306532663316583243e-01 -1.701461085575302512e+00 -3.884284607831985049e-04 -9.774839615657012759e-01 -5.200903820005791101e-01 -3.885870662804583606e-04 -5.200904079161922100e-01
5.185929648241205392e-01 -1.625708973523198209e+00 -3.754977313518193015e-04 -9.551064424528132868e-01 -5.082702095712778867e-01 -3.755631964199219758e-04 -5.082702019575056074e-01
5.065326633165829762e-01 -1.551597593102783224e+00 -3.630046418271519145e-04 -9.327355506301088228e-01 -4.964500426735555805e-01 -3.627638526301767987e-04 -4.964499941440202457e-01
4.944723618090451911e-01 -1.479133273507758695e+00 -3.505813576795627630e-04 -9.103663051852534105e-01 -4.846298087689492329e-01 -3.507990403942006798e-04 -4.846295764189205713e-01
4.824120603015076281e-01 -1.408330459517727506e+00 -3.385461432867290063e-04 -8.880013022469274153e-01 -4.728095204062714441e-01 -3.386759434324814757e-04 -4.728095696984975782e-01
4.703517587939698430e-01 -1.339200614128644995e+00 -3.266156267891421705e-04 -8.656416310027731376e-01 -4.609893469666532240e-01 -3.266966848586757015e-04 -4.609893558903013222e-01
4.582914572864320579e-01 -1.271755118920206984e+00 -3.150695404539038133e-04 -8.432895183975405162e-01 -4.491691612025610625e-01 -3.150403080030838589e-04 -4.491691399198187717e-01
4.462311557788944949e-01 -1.206002672792179542e+00 -3.037546176319993563e-04 -8.209424032095131718e-01 -4.373489654907936064e-01 -3.036287586167159551e-04 -4.373489221262526483e-01
4.341708542713567098e-01 -1.141952553422433736e+00 -2.924927300952376752e-04 -7.986037359827993232e-01 -4.255287354749840989e-01 -2.923286364541847213e-04 -4.255287030559863348e-01
4.221105527638191468e-01 -1.079605732144635066e+00 -2.816956636840151269e-04 -7.762715370261114023e-01 -4.137083845770829216e-01 -2.814874940019566072e-04 -4.137084780001598627e-01
4.100502512562813617e-01 -1.018985658100163283e+00 -2.711562497085840415e-04 -7.539493089209169385e-01 -4.018882581907102791e-01 -2.712602161721496268e-04 -4.018882564432845195e-01
3.979899497487435767e-01 -9.600825166926092447e-01 -2.607368236882494079e-04 -7.316355051682671418e-01 -3.900678974923068587e-01 -2.607775011428022376e-04 -3.900680317925790952e-01
3.859296482412060136e-01 -9.029080111886614857e-01 -2.505192900536323624e-04 -7.093303857635290255e-01 -3.782477980226485736e-01 -2.505421733919414038e-04 -3.782478054179264082e-01
3.738693467336684506e-01 -8.474661727976912085e-01 -2.404688715242714000e-04 -6.870352796050337441e-01 -3.664276002004155930e-01 -2.405064972305544506e-04 -3.664275775340335439e-01
3.618090452261304435e-01 -7.937618529761477637e-01 -2.308109017951536282e-04 -6.647495736331909821e-01 -3.546074604232739014e-01 -2.305380150647203257e-04 -3.546073487424085124e-01
3.497487437185928805e-01 -7.417987619080759210e-01 -2.211697015626625743e-04 -6.424722230727308858e-01 -3.427870265409302952e-01 -2.215539851609567572e-04 -3.427871152153191270e-01
3.376884422110553174e-01 -6.915816830637020463e-01 -2.118446180569156915e-04 -6.202054897771700492e-01 -3.309668677090170652e-01 -2.120482823638145944e-04 -3.309668828352189673e-01
3.256281407035177544e-01 -6.431115464028499540e-01 -2.026726276590585304e-04 -5.979486888401244205e-01 -3.191466760943149072e-01 -2.027908321498850253e-04 -3.191466496405629960e-01
3.135678391959797473e-01 -5.963923215978943482e-01 -1.936782458375823040e-04 -5.757008983870771646e-01 -3.073264091180454849e-01 -1.937171281962459250e-04 -3.073264146999373225e-01
3.015075376884421843e-01 -5.514264988457246996e-01 -1.848507919011677623e-04 -5.534632508813406293e-01 -2.955061996814112857e-01 -1.848394535604082627e-04 -2.955061783972173783e-01
2.894472361809046212e-01 -5.082174730103269367e-01 -1.761435290240190874e-04 -5.312355058148522380e-01 -2.836861378852355564e-01 -1.761354497165773254e-04 -2.836859408453625275e-01
2.773869346733666141e-01 -4.667625871030789964e-01 -1.675502652103500530e-04 -5.090166477733482076e-01 -2.718656583072451283e-01 -1.675925807919272374e-04 -2.718657021170040600e-01
2.653266331658290511e-01 -4.270676574433472927e-01 -1.592667144172572890e-04 -4.868072892169493238e-01 -2.600454849111934474e-01 -1.591998897013576224e-04 -2.600454622781502856e-01
2.532663316582914881e-01 -3.891333345905280128e-01 -1.510182553520524875e-04 -4.646074191356181493e-01 -2.482252165562522372e-01 -1.509427151120956712e-04 -2.482252214091276721e-01
2.412060301507539251e-01 -3.529558393709278374e-01 -1.429233767866208791e-04 -4.424159495501456263e-01 -2.364049410575239929e-01 -1.427743626966973545e-04 -2.364049797130740038e-01
2.291457286432159179e-01 -3.185472538039108570e-01 -1.349920797449320232e-04 -4.202335720841277045e-01 -2.245847057189853668e-01 -1.348757801475364011e-04 -2.245847324759975561e-01
2.170854271356783549e-01 -2.858995319059320916e-01 -1.270979509927011521e-04 -3.980593601669520920e-01 -2.127644082786180335e-01 -1.272104758480209767e-04 -2.127644919365798970e-01
2.050251256281407919e-01 -2.550146130915015852e-01 -1.193983842615393878e-04 -3.758878254207774217e-01 -2.009442250972403310e-01 -1.194444709164942391e-04 -2.009442473817606434e-01
1.929648241206032289e-01 -2.258934568846478197e-01 -1.118154547787342967e-04 -3.537352089255388909e-01 -1.891240032023661644e-01 -1.118207152198009562e-04 -1.891240018768187148e-01
1.809045226130652217e-01 -1.985369644609560891e-01 -1.043012993632643783e-04 -3.315853262626723974e-01 -1.773037485216583942e-01 -1.043102577101666790e-04 -1.773037555633487916e-01
1.688442211055276587e-01 -1.729453939987167788e-01 -9.686279092199563039e-05 -3.094426608852925975e-01 -1.654835461337608449e-01 -9.690064349955039580e-05 -1.654835085137887907e-01
1.567839195979900957e-01 -1.491186125692980091e-01 -8.960392128624519801e-05 -2.873060775106119902e-01 -1.536632083705144758e-01 -8.958017851810767839e-05 -1.536632607966617325e-01
1.447236180904520886e-01 -1.270572296128890111e-01 -8.238441345378144101e-05 -2.651768020520662295e-01 -1.418430308141029050e-01 -8.235554578725488883e-05 -1.418430125653273588e-01
1.326633165829145256e-01 -1.067609421210988369e-01 -7.529315504104506476e-05 -2.430536771055997192e-01 -1.300227611350404100e-01 -7.527556933334747513e-05 -1.300227630131279011e-01
1.206030150753769625e-01 -8.822998085633096399e-02 -6.816121111743570795e-05 -2.209363895672895872e-01 -1.182025299013828856e-01 -6.818600112975675709e-05 -1.182025137383217323e-01
1.085427135678393995e-01 -7.146437018309050038e-02 -6.116673426516970656e-05 -1.988242206613541341e-01 -1.063822497771835796e-01 -6.117034810231303254e-05 -1.063822637853093778e-01
9.648241206030139239e-02 -5.646408968338246376e-02 -5.422997981327589594e-05 -1.767177647475691726e-01 -9.456201427283260352e-02 -5.421956622337723719e-05 -9.456201337220875025e-02
8.442211055276382936e-02 -4.322892350168144188e-02 -4.732840561921593416e-05 -1.546157826941544355e-01 -8.274177600753537809e-02 -4.732201898247020988e-05 -8.274176256810247820e-02
7.236180904522626633e-02 -3.175893196683983455e-02 -4.048786656855961325e-05 -1.325183445006893612e-01 -7.092153680363644241e-02 -4.045951424472744873e-05 -7.092151148209138722e-02
6.030150753768825922e-02 -2.205397924371475110e-02 -3.367699431553949842e-05 -1.104246331606355824e-01 -5.910125335536561136e-02 -3.368012750597645596e-05 -5.910125990357027043e-02
4.824120603015069619e-02 -1.411383024653373869e-02 -2.689723742677739983e-05 -8.833400468861853094e-02 -4.728102036876365155e-02 -2.690092447113475252e-05 -4.728100823004174891e-02
3.618090452261313317e-02 -7.938395075039236110e-03 -2.015175807639619615e-05 -6.624699591234867180e-02 -3.546075739269590604e-02 -2.015137389550108156e-05 -3.546075634713728719e-02
2.412060301507557014e-02 -3.527507882664118483e-03 -1.342384955017880493e-05 -4.416257872829389836e-02 -2.364050724696404454e-02 -1.342720715036213946e-05 -2.364050427814566591e-02
1.206030150753756303e-02 -8.811322083003174984e-04 -6.709024326988038517e-06 -2.208041635004811404e-02 -1.182025287270476420e-02 -6.708669329657371947e-06 -1.182025217897153709e-02
0.000000000000000000e+00 1.183449858016821003e-06 0.000000000000000000e+00 5.881051875712826958e-08 2.611419676145309922e-13 0.000000000000000000e+00 0.000000000000000000e+00


==> data/Qpc3d_tau0.99_Delta_L1_Delta_R1_ct50_eta1e-07_GTFalse_T0.15_V0.0_type_quadratic_E_F_20_DeltaT_0.0_m_1_cut_60_pt_100_DR_Falsedebye0.dat <==
2.399999999999999911e+00 -1.408512000821300902e-01 -1.000427056333543646e-02 -4.140814630164634025e+00 -2.352166340401469657e+00 -1.000485299700315522e-02 -2.352166351752226880e+00
2.375757575757575513e+00 -1.380040949313739163e-01 -9.729621333103392888e-03 -4.117075013709516895e+00 -2.328408370380408154e+00 -9.730454401532343325e-03 -2.328408370278518102e+00
2.351515151515151558e+00 -1.351870417372580402e-01 -9.459168887148237254e-03 -4.093327496306201851e+00 -2.304649852692141287e+00 -9.461274744492579117e-03 -2.304650350179389573e+00
2.327272727272727160e+00 -1.324000421952034046e-01 -9.198322763402632871e-03 -4.069582084273210221e+00 -2.280892534941640459e+00 -9.197968204526970823e-03 -2.280892289225630254e+00
2.303030303030302761e+00 -1.296431511583894802e-01 -8.940349438519887282e-03 -4.045832992317175858e+00 -2.257134167544757819e+00 -8.941330237847525467e-03 -2.257134183730122423e+00
2.278787878787878807e+00 -1.269159254593407449e-01 -8.686944164329048895e-03 -4.022082388661909924e+00 -2.233376038037480527e+00 -8.687273821691061243e-03 -2.233376051007256891e+00
2.254545454545454408e+00 -1.242183001268131470e-01 -8.438615425319827973e-03 -3.998337657948798807e+00 -2.209617775802919404e+00 -8.438703884596776561e-03 -2.209617879305880273e+00
2.230303030303030010e+00 -1.215509933001563958e-01 -8.193485022518612326e-03 -3.974586201168443633e+00 -2.185859733209484457e+00 -8.194415404017735965e-03 -2.185859673655249136e+00
2.206060606060606055e+00 -1.189122282369361044e-01 -7.955422332109614303e-03 -3.950840886877016178e+00 -2.162101354656753127e+00 -7.959197650516300002e-03 -2.162101414972102731e+00
2.181818181818181657e+00 -1.163037455167779677e-01 -7.722249771591190720e-03 -3.927077412203857865e+00 -2.138343196311314198e+00 -7.724757796278384006e-03 -2.138343136831766245e+00
2.157575757575757258e+00 -1.137248888511825234e-01 -7.493929881676290872e-03 -3.903447668316232022e+00 -2.114584834728776119e+00 -7.495772781010618530e-03 -2.114584820561126399e+00
2.133333333333333304e+00 -1.111749859731436946e-01 -7.270392923793290649e-03 -3.879551466233876145e+00 -2.090826429092422778e+00 -7.272760015809193873e-03 -2.090826168504112736e+00
2.109090909090908905e+00 -1.086544356373104619e-01 -7.051593500203963416e-03 -3.855785734483399452e+00 -2.067068072818476487e+00 -7.054073039682861278e-03 -2.067068074769716546e+00
2.084848484848484951e+00 -1.061632844587232782e-01 -6.840048326884500852e-03 -3.832015578709580428e+00 -2.043309673607195620e+00 -6.839099740312270213e-03 -2.043309654885250293e+00
2.060606060606060552e+00 -1.037018636023980395e-01 -6.630040977998608552e-03 -3.808231804267927068e+00 -2.019551143915984337e+00 -6.631124983083046785e-03 -2.019551191019005820e+00
2.036363636363636154e+00 -1.012683785735471742e-01 -6.425239578444433101e-03 -3.784450401872775593e+00 -1.995792701501762467e+00 -6.424652603032043885e-03 -1.995792706057915922e+00
2.012121212121212199e+00 -9.886461026051876488e-02 -6.222630672340258816e-03 -3.760656226525972201e+00 -1.972034159972979372e+00 -6.224578135008613372e-03 -1.972034180257230318e+00
1.987878787878787801e+00 -9.641369002343040673e-02 -6.026681891716958832e-03 -3.735775354854655728e+00 -1.948275599672603109e+00 -6.029765524839062266e-03 -1.948275618358324968e+00
1.963636363636363624e+00 -9.373650681307374444e-02 -5.838074253421910581e-03 -3.709593910702609243e+00 -1.924517077893109551e+00 -5.836446650934560068e-03 -1.924517035792442599e+00
1.939393939393939226e+00 -9.091004271395733416e-02 -5.649067143144234984e-03 -3.683249282698762617e+00 -1.900758369191484665e+00 -5.650767656735221876e-03 -1.900758407911971259e+00
1.915151515151515049e+00 -8.797011804762720766e-02 -5.465061295488687562e-03 -3.656766998615712083e+00 -1.876999540367425112e+00 -5.466867493750063658e-03 -1.876999758539691587e+00
1.890909090909090873e+00 -8.494199479375949546e-02 -5.288375433779585709e-03 -3.630172617224950660e+00 -1.853241102391110839e+00 -5.287553803525746332e-03 -1.853241076525992792e+00
1.866666666666666696e+00 -8.184527282879175414e-02 -5.111967947183178491e-03 -3.603497500650668872e+00 -1.829481938905922256e+00 -5.119918287033915945e-03 -1.829482333249613069e+00
1.842424242424242298e+00 -7.869846252924776742e-02 -4.943364981239653337e-03 -3.576766404429379875e+00 -1.805723593412138950e+00 -4.943776633100267943e-03 -1.805723610947016944e+00
1.818181818181818121e+00 -7.551680420818820960e-02 -4.776670348744572504e-03 -3.549919140315692445e+00 -1.781964982977932266e+00 -4.777048266275674138e-03 -1.781964836860417067e+00
1.793939393939393945e+00 -7.230843889451429862e-02 -4.613216530308987540e-03 -3.523042513321242186e+00 -1.758206038986795505e+00 -4.614420714643685528e-03 -1.758206032820357478e+00
1.769696969696969546e+00 -6.910525832662080259e-02 -4.454982271275042920e-03 -3.496121975401530246e+00 -1.734447296424858287e+00 -4.455000348622117044e-03 -1.734447202595500670e+00
1.745454545454545370e+00 -6.589914012870627669e-02 -4.305964884934274095e-03 -3.469164398950160599e+00 -1.710688241116662400e+00 -4.303757568148528292e-03 -1.710688326377438617e+00
1.721212121212121193e+00 -6.270773595849252202e-02 -4.151797339099204918e-03 -3.442168976294578631e+00 -1.686929437452004743e+00 -4.152054897033075065e-03 -1.686929439129178698e+00
1.696969696969696795e+00 -5.954043014188224736e-02 -4.003591890912947503e-03 -3.415149863549809872e+00 -1.663170465279202759e+00 -4.005038815249051254e-03 -1.663170520279422249e+00
1.672727272727272618e+00 -5.640620973187789045e-02 -3.862362977123721171e-03 -3.388111071440641719e+00 -1.639411588399202202e+00 -3.861837755845253916e-03 -1.639411573530289656e+00
1.648484848484848442e+00 -5.331329608873451587e-02 -3.723000261533806511e-03 -3.361062327293752094e+00 -1.615652395509699302e+00 -3.722091820443917520e-03 -1.615652600509293713e+00
1.624242424242424043e+00 -5.026886010600199739e-02 -3.587138826492131810e-03 -3.333996162950288777e+00 -1.591893563033840664e+00 -3.588017537362967694e-03 -1.591893466652389177e+00
1.599999999999999867e+00 -4.727965973005424094e-02 -3.455414634206177994e-03 -3.306932071700875664e+00 -1.568134313922193712e+00 -3.456057255003900167e-03 -1.568134563940638548e+00
1.575757575757575690e+00 -4.435189958293480478e-02 -3.325715254585010546e-03 -3.279866649205978035e+00 -1.544375507019626781e+00 -3.327145520484926962e-03 -1.544375511313488714e+00
1.551515151515151292e+00 -4.149112935281727005e-02 -3.202102238596428278e-03 -3.252814195319499557e+00 -1.520616401439001120e+00 -3.201959067019958475e-03 -1.520616432048000677e+00
1.527272727272727337e+00 -3.870207221275043935e-02 -3.080737183452746109e-03 -3.225773422591565520e+00 -1.496857392892975591e+00 -3.080196971984397805e-03 -1.496857327537542526e+00
1.503030303030302939e+00 -3.598960984227977250e-02 -2.962527082273008674e-03 -3.198741635904739145e+00 -1.473098257257202004e+00 -2.961482532106706877e-03 -1.473098199475221692e+00
1.478787878787878540e+00 -3.335738922483930113e-02 -2.847506557390961594e-03 -3.171737537475098012e+00 -1.449338866028941908e+00 -2.852445885081304148e-03 -1.449339021188182697e+00
1.454545454545454586e+00 -3.080927001796970183e-02 -2.736300392592435661e-03 -3.144755112433277766e+00 -1.425579762525671645e+00 -2.736636403328773347e-03 -1.425579859592869258e+00
1.430303030303030187e+00 -2.834811613033380931e-02 -2.627859223538372025e-03 -3.117799804667369390e+00 -1.401820637877971398e+00 -2.627938823819656825e-03 -1.401820658457096691e+00
1.406060606060606011e+00 -2.597696365586714407e-02 -2.522618668993493758e-03 -3.090876143191809255e+00 -1.378061411721876350e+00 -2.522579139945616781e-03 -1.378061433323003016e+00
1.381818181818181834e+00 -2.369919851088926610e-02 -2.420809072321444735e-03 -3.063991771891055649e+00 -1.354302165089304344e+00 -2.420311222405268758e-03 -1.354302185362411537e+00
1.357575757575757436e+00 -2.151263786688852389e-02 -2.321478812593764495e-03 -3.037140530618064549e+00 -1.330542977545668970e+00 -2.320756440441125619e-03 -1.330542916275000875e+00
1.333333333333333259e+00 -1.942323770715011569e-02 -2.225654283817042872e-03 -3.010334936434443609e+00 -1.306783432298990411e+00 -2.228763086160230784e-03 -1.306783606650690155e+00
1.309090909090909083e+00 -1.743073754885157700e-02 -2.131804679813772280e-03 -2.983577061478385861e+00 -1.283024458921929511e+00 -2.133111718827980681e-03 -1.283024302092060864e+00
1.284848484848484684e+00 -1.553616886688512569e-02 -2.042684968884996878e-03 -2.956900500105485552e+00 -1.259264929455251592e+00 -2.043373724281982717e-03 -1.259264964494354100e+00
1.260606060606060508e+00 -1.374013693214825617e-02 -1.956440529745610921e-03 -2.930222617632351145e+00 -1.235505601125629127e+00 -1.955170425397279033e-03 -1.235505610191003134e+00
1.236363636363636331e+00 -1.204305413305731959e-02 -1.870953039473493770e-03 -2.903621437998955557e+00 -1.211745673784471622e+00 -1.870430829833772627e-03 -1.211746233164495923e+00
1.212121212121211933e+00 -1.044499293273635013e-02 -1.788266061596213534e-03 -2.877073490090391150e+00 -1.187986911559626213e+00 -1.787812566026447452e-03 -1.187986838462898653e+00
1.187878787878787756e+00 -8.945805564437600207e-03 -1.710478671457061044e-03 -2.850567162828236967e+00 -1.164227251033077559e+00 -1.711033833859953784e-03 -1.164227411326069994e+00
1.163636363636363580e+00 -7.545091590522613745e-03 -1.633445438829069082e-03 -2.824182025810047403e+00 -1.140467972763717475e+00 -1.633724913611504185e-03 -1.140467977576172132e+00
1.139393939393939403e+00 -6.242196120906159419e-03 -1.559445591580555608e-03 -2.797830525706225924e+00 -1.116708515071132668e+00 -1.559603362445797451e-03 -1.116708522397790393e+00
1.115151515151515005e+00 -5.036287408319849689e-03 -1.487596837724870910e-03 -2.771534677252677881e+00 -1.092949089801126483e+00 -1.488040202395346295e-03 -1.092949048514949562e+00
1.090909090909090828e+00 -3.926320207086015507e-03 -1.418726952694370370e-03 -2.745336907079345856e+00 -1.069189576330715985e+00 -1.418717651303635701e-03 -1.069189557382894007e+00
1.066666666666666652e+00 -2.910957413148827690e-03 -1.352612477473383095e-03 -2.719188583289020134e+00 -1.045429866294905086e+00 -1.354821168377447595e-03 -1.045430036304046517e+00
1.042424242424242253e+00 -1.988704074941822272e-03 -1.288158517581455744e-03 -2.693114283953505605e+00 -1.021670546797509349e+00 -1.288976428911829068e-03 -1.021670515332526730e+00
1.018181818181818077e+00 -1.158267583037962027e-03 -1.226816645870096919e-03 -2.667086799630520311e+00 -9.979109683607346737e-01 -1.226896552828371512e-03 -9.979109714525398189e-01
9.939393939393939004e-01 -9.019332208476121696e-04 -1.166896524315782580e-03 -2.640710975444122699e+00 -9.741513034473112675e-01 -1.167111068119767612e-03 -9.741514108264035521e-01
9.696969696969695018e-01 -2.746423178624804191e-03 -1.109827910068042272e-03 -2.611936145896502470e+00 -9.503919081937504121e-01 -1.109024729438005345e-03 -9.503918360146157429e-01
9.454545454545453254e-01 -4.997881173061373417e-03 -1.054815586549849452e-03 -2.582039832536008106e+00 -9.266321926397029785e-01 -1.054563944514012256e-03 -9.266322393475904251e-01
9.212121212121211489e-01 -7.367197515082109585e-03 -1.001422235077173298e-03 -2.551422889683249817e+00 -9.028726312846804269e-01 -1.001624018574139409e-03 -9.028726298631823965e-01
8.969696969696969724e-01 -9.698098812124127110e-03 -9.500246773294230684e-04 -2.520367800153327398e+00 -8.791129725313657772e-01 -9.502976657597508349e-04 -8.791130069451977835e-01
8.727272727272725739e-01 -1.189019818657865990e-02 -9.010082865303099126e-04 -2.489043508447322584e+00 -8.553534471760022573e-01 -9.005060990866878843e-04 -8.553533712162517677e-01
8.484848484848483974e-01 -1.387617734816120642e-02 -8.539720997737421538e-04 -2.457627842493499415e+00 -8.315936527404277356e-01 -8.544352645780313189e-04 -8.315937141126084065e-01
8.242424242424242209e-01 -1.561094399504239782e-02 -8.084236386921683348e-04 -2.426228178161242255e+00 -8.078340681650266752e-01 -8.087584145198092357e-04 -8.078340491578338556e-01
7.999999999999998224e-01 -1.706646636531349015e-02 -7.652841600001961163e-04 -2.394964967431841174e+00 -7.840743871290891676e-01 -7.649131399922736189e-04 -7.840743707442618948e-01
7.757575757575756459e-01 -1.822590459804318205e-02 -7.235038356351250217e-04 -2.363929539091807808e+00 -7.603146546601364797e-01 -7.238777337646254981e-04 -7.603146751255653868e-01
7.515151515151514694e-01 -1.908263915982756978e-02 -6.836088467880850096e-04 -2.333200026780579694e+00 -7.365549840468235132e-01 -6.834317400990681541e-04 -7.365549714283523564e-01
7.272727272727272929e-01 -1.963732395510645046e-02 -6.450239596061422631e-04 -2.302862428102691261e+00 -7.127953605040365792e-01 -6.440127029041138335e-04 -7.127952375243005179e-01
7.030303030303028944e-01 -1.989644451148182142e-02 -6.082296256066370855e-04 -2.272947617254623243e+00 -6.890355186264757181e-01 -6.082871970743604102e-04 -6.890355244428569836e-01
6.787878787878787179e-01 -1.987127526083173543e-02 -5.731758978140923718e-04 -2.243494456169296214e+00 -6.652757942167113470e-01 -5.731646832232705239e-04 -6.652757832250710823e-01
6.545454545454545414e-01 -1.983401156367667686e-02 -5.392156230099414945e-04 -2.215772792249769196e+00 -6.415160568771767213e-01 -5.393837305411874894e-04 -6.415160316088784898e-01
6.303030303030301429e-01 -1.845423728406665395e-02 -5.071896352548170778e-04 -2.187214641716540786e+00 -6.177562885441196805e-01 -5.072883196132379471e-04 -6.177562688023815474e-01
6.060606060606059664e-01 -1.558513619585465658e-02 -4.762318453018362600e-04 -2.156483398592386802e+00 -5.939963397176998283e-01 -4.763744997957989886e-04 -5.939964957474578311e-01
5.818181818181817899e-01 -1.186101982058801810e-02 -4.467372330370043007e-04 -2.124352982382028632e+00 -5.702366493288214544e-01 -4.467245840138652229e-04 -5.702367135875073823e-01
5.575757575757573914e-01 -7.785910238386571820e-03 -4.183479157246737263e-04 -2.091491991291602126e+00 -5.464772845319856298e-01 -4.184650135082475524e-04 -5.464769309805797004e-01
5.333333333333332149e-01 -3.730176476656164170e-03 -3.914360489590849933e-04 -2.058478304435269912e+00 -5.227170812737508276e-01 -3.915221307550693659e-04 -5.227171200559849185e-01
5.090909090909090384e-01 4.559428346771881853e-05 -3.656767328438685432e-04 -2.025794966899563843e+00 -4.989573472965849188e-01 -3.654704698295244700e-04 -4.989573110659578647e-01
4.848484848484848619e-01 2.846217679342218608e-03 -3.410180099926884327e-04 -2.000212499970507984e+00 -4.751974252712197755e-01 -3.411606115182503913e-04 -4.751974913105889708e-01
4.606060606060604634e-01 3.143329713774096947e-03 -3.172431887205726282e-04 -1.977189312636289387e+00 -4.514376806302356493e-01 -3.172567726509219481e-04 -4.514376663657806987e-01
4.363636363636362869e-01 1.633475544583659969e-03 -2.946417521638558848e-04 -1.949244006985067834e+00 -4.276778476822862274e-01 -2.943983374153099080e-04 -4.276778337991848922e-01
4.121212121212121104e-01 -5.899335706217180130e-04 -2.729898910262539848e-04 -1.916363091057870838e+00 -4.039179838291060420e-01 -2.730928244668029414e-04 -4.039179917828900068e-01
3.878787878787877119e-01 -3.379201678459781491e-03 -2.521804687271005509e-04 -1.888060431800129946e+00 -3.801581321631016808e-01 -2.521816942269161643e-04 -3.801581451414335899e-01
3.636363636363637575e-01 -3.684512125505519202e-03 -2.322674581258751033e-04 -1.872154625028601416e+00 -3.563983732843513108e-01 -2.320597615339722029e-04 -3.563982924461375212e-01
3.393939393939393590e-01 -4.162924865819281426e-04 -2.132086305812271227e-04 -1.843632898325840097e+00 -3.326384105877870923e-01 -2.133972885602861971e-04 -3.326384307229243165e-01
3.151515151515149604e-01 4.242357635243192669e-03 -1.947964779878348695e-04 -1.812527555770249821e+00 -3.088785587309081371e-01 -1.948967164097416824e-04 -3.088785668439785193e-01
2.909090909090910060e-01 5.964461019354934217e-03 -1.771643249201579719e-04 -1.789826556321067352e+00 -2.851188123231798155e-01 -1.771816806615117152e-04 -2.851186969762295464e-01
2.666666666666666075e-01 1.531099904574428124e-03 -1.601551126992813991e-04 -1.737819421226995065e+00 -2.613588319611316324e-01 -1.601253746868573082e-04 -2.613588223128822663e-01
2.424242424242422089e-01 -8.047921227483498436e-05 -1.438118799644037620e-04 -1.675039731248378239e+00 -2.375990266067319334e-01 -1.436001781625224352e-04 -2.375989435395584881e-01
2.181818181818182545e-01 3.900806375102458794e-03 -1.279362746083958808e-04 -1.576200038503628997e+00 -2.138389354518319685e-01 -1.279267546742031696e-04 -2.138390595619460433e-01
1.939393939393938560e-01 -1.841349930315005958e-03 -1.124269018709745456e-04 -1.415990123043406657e+00 -1.900791717519808299e-01 -1.124323631132573140e-04 -1.900791732619125929e-01
1.696969696969694574e-01 2.661874043865824113e-04 -9.740723761191507246e-05 -1.216938457896561632e+00 -1.663193152705660371e-01 -9.742146822837535768e-05 -1.663192835805105962e-01
1.454545454545455030e-01 -6.537938095237064845e-04 -8.283218490340517770e-05 -1.050935508875163515e+00 -1.425594026325510688e-01 -8.279495901351158205e-05 -1.425593912492813531e-01
1.212121212121211045e-01 1.132764821911370423e-03 -6.853426200294911272e-05 -1.046060864366882504e+00 -1.187995084312509914e-01 -6.854239623590938091e-05 -1.187994960451188575e-01
9.696969696969670593e-02 1.457515257045902460e-04 -5.454340829696385475e-05 -9.314518761113379508e-01 -9.503959974767708929e-02 -5.449930400679494513e-05 -9.503959925548884080e-02
7.272727272727275150e-02 -4.677685925005639904e-04 -4.069456426587378590e-05 -6.171564069899265759e-01 -7.127972042468695701e-02 -4.066883588646023206e-05 -7.127970090819078786e-02
4.848484848484835297e-02 1.538749640112836389e-04 -2.703714377708199508e-05 -3.884153305236514586e-01 -4.751981198759467478e-02 -2.703754205786460327e-05 -4.751980119547132009e-02
2.424242424242395444e-02 3.052942137350709269e-08 -1.349197601531650877e-05 -1.010478570852383490e-02 -2.375990347655740006e-02 -1.349540067985656633e-05 -2.375990075956950845e-02
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.715558085868253258e-13 2.716046864074341123e-13 0.000000000000000000e+00 0.000000000000000000e+00


==> data/Qpc3d_tau0.99_Delta_L1_Delta_R1_ct50_eta1e-07_GTFalse_T0.15_V0.0_type_quadratic_E_F_20_DeltaT_0.0_m_1_cut_60_pt_100_DR_FalsedebyeinfTotS.dat <==
2.399999999999999911e+00 3.732703015689751425e+01 1.879981243787262102e+01 -1.590342276701288693e+00 -8.009778845164079453e-01 -1.081266811365111380e-02 -2.349976552251910711e+00
2.375757575757575513e+00 3.675525207819285356e+01 1.842229336303259046e+01 -1.581959914935550326e+00 -7.929025707752521690e-01 -1.050026659459894242e-02 -2.326284494037210937e+00
2.351515151515151558e+00 3.618721163714802458e+01 1.804859180617011916e+01 -1.573568003632527690e+00 -7.848264454232949383e-01 -1.019454753770225076e-02 -2.302591054296732054e+00
2.327272727272727160e+00 3.562293988926892041e+01 1.767871049806035799e+01 -1.565166972953851099e+00 -7.767506827344963227e-01 -9.896124092438896014e-03 -2.278896240116381922e+00
2.303030303030302761e+00 3.506245697810246753e+01 1.731264696144421222e+01 -1.556755725838672388e+00 -7.686737818137389100e-01 -9.605751856365252195e-03 -2.255200056140586273e+00
2.278787878787878807e+00 3.450563464102403088e+01 1.695040330094018088e+01 -1.548333157317365094e+00 -7.605966091332319046e-01 -9.319288390559064481e-03 -2.231502561539198570e+00
2.254545454545454408e+00 3.395250789184716211e+01 1.659197946111014232e+01 -1.539897328585592806e+00 -7.525189213404641642e-01 -9.039607942418943082e-03 -2.207803738370813562e+00
2.230303030303030010e+00 3.340325856192783505e+01 1.623737633423798954e+01 -1.531451466807779216e+00 -7.444409588180824766e-01 -8.765461771678140224e-03 -2.184103613693086032e+00
2.206060606060606055e+00 3.285762149175765501e+01 1.588659361750364063e+01 -1.522989715428166635e+00 -7.363623546194999481e-01 -8.501615255716760827e-03 -2.160402149266053673e+00
2.181818181818181657e+00 3.231566547020140945e+01 1.553963243596114729e+01 -1.514512231509449025e+00 -7.282834853720866475e-01 -8.239711389596374516e-03 -2.136699449345544011e+00
2.157575757575757258e+00 3.177736950578621133e+01 1.519649270363507831e+01 -1.506017053879606049e+00 -7.202040725957314926e-01 -7.984404600043978548e-03 -2.112995476845234588e+00
2.133333333333333304e+00 3.124265224324484080e+01 1.485717233811779181e+01 -1.497500682744478784e+00 -7.121242274009036421e-01 -7.736177234979694020e-03 -2.089289490821846229e+00
2.109090909090908905e+00 3.071146568742519634e+01 1.452167986337755856e+01 -1.488960571267712307e+00 -7.040440168560966328e-01 -7.493342286091220217e-03 -2.065583770665331720e+00
2.084848484848484951e+00 3.018377058908418320e+01 1.419000754985325941e+01 -1.480393647677514579e+00 -6.959633839644133735e-01 -7.255251193392098230e-03 -2.041876089482937751e+00
2.060606060606060552e+00 2.965945783420994886e+01 1.386215839775226044e+01 -1.471792118234013902e+00 -6.878822749222958111e-01 -7.025163886078543939e-03 -2.018167173974560580e+00
2.036363636363636154e+00 2.913836063944575727e+01 1.353813298982308488e+01 -1.463147317013253623e+00 -6.798008397524086810e-01 -6.797535929477700918e-03 -1.994457098407426576e+00
2.012121212121212199e+00 2.862018809227017258e+01 1.321793155530043862e+01 -1.454443122396464227e+00 -6.717189586468306217e-01 -6.577243625171350430e-03 -1.970745823054038448e+00
1.987878787878787801e+00 2.810439722548483132e+01 1.290155454004330160e+01 -1.445647765172101140e+00 -6.636366899041401535e-01 -6.363115936823445125e-03 -1.947033374080610058e+00
1.963636363636363624e+00 2.759134814523959989e+01 1.258900236385125382e+01 -1.436779441527397339e+00 -6.555540763757322642e-01 -6.151344482597427728e-03 -1.923319806372227880e+00
1.939393939393939226e+00 2.708146799681365025e+01 1.228027520637682990e+01 -1.427856204989152777e+00 -6.474709722329438089e-01 -5.948060357868397048e-03 -1.899605066700259304e+00
1.915151515151515049e+00 2.657486901259532530e+01 1.197537350019021929e+01 -1.418882249601411960e+00 -6.393874267306162151e-01 -5.747358744906764030e-03 -1.875889232695983067e+00
1.890909090909090873e+00 2.607165048188842604e+01 1.167429803774218833e+01 -1.409860339514573901e+00 -6.313037853736629401e-01 -5.552025388157281853e-03 -1.852172287504560089e+00
1.866666666666666696e+00 2.557190614675489826e+01 1.137704823014449218e+01 -1.400794642837761117e+00 -6.232193081118218014e-01 -5.369139659664826439e-03 -1.828454167387014495e+00
1.842424242424242298e+00 2.507572025606097199e+01 1.108362571721808720e+01 -1.391687856116575084e+00 -6.151350289290506979e-01 -5.178444869423278092e-03 -1.804735106662453958e+00
1.818181818181818121e+00 2.458314354515823652e+01 1.079402995032226542e+01 -1.382541312896117036e+00 -6.070502302782755377e-01 -4.997873780032691116e-03 -1.781014923114119242e+00
1.793939393939393945e+00 2.409422864687926236e+01 1.050826122936066476e+01 -1.373357624016630751e+00 -5.989648710254280584e-01 -4.822076138761103095e-03 -1.757293688557238109e+00
1.769696969696969546e+00 2.360906099101780597e+01 1.022632030930575908e+01 -1.364139016528364001e+00 -5.908793124813870312e-01 -4.650131230800417029e-03 -1.733571426403851312e+00
1.745454545454545370e+00 2.312774058205735273e+01 9.948207139030147417e+00 -1.354887184346504236e+00 -5.827932164968264717e-01 -4.486994638656463877e-03 -1.709848096236712411e+00
1.721212121212121193e+00 2.265035787944292878e+01 9.673922463982313147e+00 -1.345603883941193013e+00 -5.747069638178660123e-01 -4.323987889169877974e-03 -1.686123805780967100e+00
1.696969696969696795e+00 2.217664811014355664e+01 9.403466294087955646e+00 -1.336291076714480663e+00 -5.666202790478879203e-01 -4.166244310831086935e-03 -1.662398512626460434e+00
1.672727272727272618e+00 2.170708980707839686e+01 9.136839151213289156e+00 -1.326950735530828762e+00 -5.585333425273633079e-01 -4.012867964492035540e-03 -1.638672239923693930e+00
1.648484848484848442e+00 2.124147578055746877e+01 8.874041082374565903e+00 -1.317583065337578851e+00 -5.504458847990183479e-01 -3.863476270780837225e-03 -1.614945005226620545e+00
1.624242424242424043e+00 2.077991345826832159e+01 8.615071884291561233e+00 -1.308188749800077932e+00 -5.423583612064937221e-01 -3.720268103168944407e-03 -1.591216467868874940e+00
1.599999999999999867e+00 2.032240725603876541e+01 8.359934132297929921e+00 -1.298773725596601869e+00 -5.342702586259218123e-01 -3.579658870067614629e-03 -1.567487670702231162e+00
1.575757575757575690e+00 1.986907276297795377e+01 8.108625927997030303e+00 -1.289337039296768683e+00 -5.261821534830701808e-01 -3.442564604866730008e-03 -1.543757626655659854e+00
1.551515151515151292e+00 1.941987676141518548e+01 7.861148023217540803e+00 -1.279877731818077624e+00 -5.180935571617008017e-01 -3.309643525717387291e-03 -1.520026672121871592e+00
1.527272727272727337e+00 1.897487503364457950e+01 7.617500943189676299e+00 -1.270400330461580518e+00 -5.100047376132297305e-01 -3.180575180698289820e-03 -1.496294823965982790e+00
1.503030303030302939e+00 1.853409456487337437e+01 7.377684848721705713e+00 -1.260902086220085705e+00 -5.019155502539742741e-01 -3.054963849700164779e-03 -1.472562099862936069e+00
1.478787878787878540e+00 1.809758121421495147e+01 7.141699961752773440e+00 -1.251389719254749844e+00 -4.938259142501448262e-01 -2.939431060928753957e-03 -1.448828441049150983e+00
1.454545454545454586e+00 1.766532922615841983e+01 6.909546838805469271e+00 -1.241859753747730277e+00 -4.857361954369243118e-01 -2.817485745176817602e-03 -1.425094040662731043e+00
1.430303030303030187e+00 1.723740505026542991e+01 6.681225604773926463e+00 -1.232316087233239044e+00 -4.776461930117414378e-01 -2.703015313538041035e-03 -1.401358760599914488e+00
1.406060606060606011e+00 1.681381557126476878e+01 6.456736465579237638e+00 -1.222757167862024819e+00 -4.695558580633710233e-01 -2.592224196322767248e-03 -1.377622655651751460e+00
1.381818181818181834e+00 1.639458359680899235e+01 6.236077812704826862e+00 -1.213187256413827297e+00 -4.614652490257638018e-01 -2.484850186934191470e-03 -1.353885742030882078e+00
1.357575757575757436e+00 1.597976274928066864e+01 6.019255751468691962e+00 -1.203605351093235631e+00 -4.533744233228299558e-01 -2.380498973152400232e-03 -1.330148037377788306e+00
1.333333333333333259e+00 1.556930553225437386e+01 5.806264524427798612e+00 -1.194012059252120617e+00 -4.452831085319922111e-01 -2.284009661861855726e-03 -1.306409502367682274e+00
1.309090909090909083e+00 1.516329050515621013e+01 5.597106546337551336e+00 -1.184409798584066476e+00 -4.371919268248375956e-01 -2.184135744971449355e-03 -1.282670272875122031e+00
1.284848484848484684e+00 1.476171819676933694e+01 5.391782157329803482e+00 -1.174797976825309620e+00 -4.291001333366927240e-01 -2.090445754465338098e-03 -1.258930258472758190e+00
1.260606060606060508e+00 1.436460369931693926e+01 5.190291305074864248e+00 -1.165172499219427893e+00 -4.210082357558045940e-01 -1.998542943813704561e-03 -1.235189518834268529e+00
1.236363636363636331e+00 1.397197344810066433e+01 4.992634159567730379e+00 -1.155552688037006170e+00 -4.129159726992483459e-01 -1.910345561477732939e-03 -1.211448048016658507e+00
1.212121212121211933e+00 1.358383126544564234e+01 4.798811591136865395e+00 -1.145920386772503852e+00 -4.048237233905880861e-01 -1.824497563809682980e-03 -1.187705873569119941e+00
1.187878787878787756e+00 1.320019293706029728e+01 4.608823062546742122e+00 -1.136282477095033938e+00 -3.967309190114820527e-01 -1.744708687734982007e-03 -1.163962968524026254e+00
1.163636363636363580e+00 1.282104986872962549e+01 4.422669259090978855e+00 -1.126640135416971722e+00 -3.886381487144610070e-01 -1.664591920338779566e-03 -1.140219415661766877e+00
1.139393939393939403e+00 1.244639790168938376e+01 4.240350210237968653e+00 -1.116989424704045497e+00 -3.805450441516425308e-01 -1.587857238088222992e-03 -1.116475187949261150e+00
1.115151515151515005e+00 1.207625222594211500e+01 4.061866192018386279e+00 -1.107332801895647201e+00 -3.724517504574920146e-01 -1.513864517304434280e-03 -1.092730305690053694e+00
1.090909090909090828e+00 1.171069515401712202e+01 3.887217385451265272e+00 -1.097671378523547014e+00 -3.643581921044254379e-01 -1.442285565164125316e-03 -1.068984785777961521e+00
1.066666666666666652e+00 1.134952606817109810e+01 3.716403965064186465e+00 -1.087996235864595818e+00 -3.562643017660426792e-01 -1.376298418382937211e-03 -1.045238606928661440e+00
1.042424242424242253e+00 1.099274277435471525e+01 3.549426289191389916e+00 -1.078299911358594931e+00 -3.481704733443716226e-01 -1.308513981581604707e-03 -1.021491863001629197e+00
1.018181818181818077e+00 1.064012603593741879e+01 3.386284381412052458e+00 -1.068561444813847849e+00 -3.400762805885174100e-01 -1.244640599629143196e-03 -9.977445050513953362e-01
9.939393939393939004e-01 1.029084853419376167e+01 3.226978478495624802e+00 -1.058691833386367742e+00 -3.319818424189637796e-01 -1.183198140980075809e-03 -9.739965625555266904e-01
9.696969696969695018e-01 9.942174261553562431e+00 3.071508852831796865e+00 -1.048392124643538148e+00 -3.238873994417829638e-01 -1.123582776156317742e-03 -9.502480553826803122e-01
9.454545454545453254e-01 9.594625139403829550e+00 2.919875536622870804e+00 -1.037684940786925525e+00 -3.157925650530172268e-01 -1.067714196178459534e-03 -9.264989758785169283e-01
9.212121212121211489e-01 9.249180449682755878e+00 2.772078848004126517e+00 -1.026648468169720108e+00 -3.076976582765056922e-01 -1.013478927145428088e-03 -9.027493607250249852e-01
8.969696969696969724e-01 8.906657245692255032e+00 2.628118876772964185e+00 -1.015348725080394976e+00 -2.996025168828606589e-01 -9.609626163660973681e-04 -8.789992218801749857e-01
8.727272727272725739e-01 8.567709955165121016e+00 2.487995842279245196e+00 -1.003839775103012810e+00 -2.915072982924778455e-01 -9.100796436554516901e-04 -8.552485737108006525e-01
8.484848484848483974e-01 8.232829744457596632e+00 2.351709833788572901e+00 -9.921722974375267734e-01 -2.834117403414813108e-01 -8.630104913368943399e-04 -8.314974058679153179e-01
8.242424242424242209e-01 7.902721566927231045e+00 2.219261101994358221e+00 -9.803926426436505581e-01 -2.753161648172869902e-01 -8.164206401724734014e-04 -8.077457678728763302e-01
7.999999999999998224e-01 7.577592513712017031e+00 2.090649745000408899e+00 -9.685444395582097910e-01 -2.672203732985534153e-01 -7.717425032264616522e-04 -7.839936574521091384e-01
7.757575757575756459e-01 7.257882429168751592e+00 1.965875936706527938e+00 -9.566702838331123671e-01 -2.591244000957211302e-01 -7.299491669232605062e-04 -7.602410773373453612e-01
7.515151515151514694e-01 6.943920409503592239e+00 1.844939789996827173e+00 -9.448121342168473991e-01 -2.510283247582272281e-01 -6.888140095606675199e-04 -7.364880650537645179e-01
7.272727272727272929e-01 6.636001102824637066e+00 1.727841445406340437e+00 -9.330138980094714318e-01 -2.429321419577580021e-01 -6.487697907855045649e-04 -7.127345758507992457e-01
7.030303030303028944e-01 6.334465119558200463e+00 1.614581155028656623e+00 -9.213276256809298514e-01 -2.348356804155244393e-01 -6.124792337192097591e-04 -6.889807540415441300e-01
6.787878787878787179e-01 6.039628118022831060e+00 1.505158922678439426e+00 -9.098174381198230742e-01 -2.267391669990820313e-01 -5.768462765386634956e-04 -6.652264866241227592e-01
6.545454545454545414e-01 5.750764858455355899e+00 1.399574906669974306e+00 -8.983889850494526375e-01 -2.186425198430373140e-01 -5.426055331171167903e-04 -6.414718322321085742e-01
6.303030303030301429e-01 5.460629704863599443e+00 1.297829243440718372e+00 -8.858717072372007673e-01 -2.105457314788665713e-01 -5.100956154426479223e-04 -6.177168015768300657e-01
6.060606060606059664e-01 5.169864719887509175e+00 1.199922029692985559e+00 -8.722507646496817646e-01 -2.024487075709166528e-01 -4.788131783854214225e-04 -5.939614100952097520e-01
5.818181818181817899e-01 4.881102685332199265e+00 1.105853419831702267e+00 -8.578461409325268683e-01 -1.943517427621388460e-01 -4.488325808349458157e-04 -5.702056736273960480e-01
5.575757575757573914e-01 4.596792349733173744e+00 1.015623532964397890e+00 -8.430029980341869900e-01 -1.862546551900112757e-01 -4.202784946250962559e-04 -5.464496300960014485e-01
5.333333333333332149e-01 4.319161405816434041e+00 9.292323749656558052e-01 -8.280916962602912212e-01 -1.781573720734738464e-01 -3.930741636345065908e-04 -5.226932122084352317e-01
5.090909090909090384e-01 4.050592776942230522e+00 8.466801512425408127e-01 -8.135822482820517232e-01 -1.700600701122624014e-01 -3.667911692456504724e-04 -4.989365193401202880e-01
4.848484848484848619e-01 3.793006966253979151e+00 7.679669152415319333e-01 -7.999377034872870995e-01 -1.619625500166183840e-01 -3.422775478595374023e-04 -4.751795284078039749e-01
4.606060606060604634e-01 3.533793653423978220e+00 6.930927730966714995e-01 -7.844939113710586165e-01 -1.538650578029481519e-01 -3.181948063512203832e-04 -4.514222672741049491e-01
4.363636363636362869e-01 3.272692913106126422e+00 6.220578035777417636e-01 -7.668932769942534700e-01 -1.457674223452274376e-01 -2.951801086962154157e-04 -4.276647422543093380e-01
4.121212121212121104e-01 3.015946254699994444e+00 5.548620894728495401e-01 -7.483017632481028247e-01 -1.376696860530984834e-01 -2.737388668616613785e-04 -4.039069611692310269e-01
3.878787878787877119e-01 2.773376268732564931e+00 4.915057123417823082e-01 -7.311241148463167860e-01 -1.295718818767606917e-01 -2.527104049876438552e-04 -3.801489499069102274e-01
3.636363636363637575e-01 2.534800715204082344e+00 4.319887478968655881e-01 -7.127790225069937646e-01 -1.214740675216031962e-01 -2.324877361922309817e-04 -3.563907174545968837e-01
3.393939393939393590e-01 2.292852021637498794e+00 3.763112562886120060e-01 -6.907968126694994382e-01 -1.133760515429957511e-01 -2.137404007113615227e-04 -3.326322685366490117e-01
3.151515151515149604e-01 2.064124061617893080e+00 3.244733135854204198e-01 -6.697223471792592697e-01 -1.052780462551121399e-01 -1.951663321727905296e-04 -3.088736345173301867e-01
2.909090909090910060e-01 1.838135980055841667e+00 2.764749775531522569e-01 -6.460981425807389433e-01 -9.718005250932434946e-02 -1.773905792744565892e-04 -2.851148179218866430e-01
2.666666666666666075e-01 1.618178497231596236e+00 2.323162967270633317e-01 -6.204906933429098492e-01 -8.908185070625532220e-02 -1.602840397937205230e-04 -2.613558347533661563e-01
2.424242424242422089e-01 1.403599972334702350e+00 1.919973290317898429e-01 -5.920326599735185047e-01 -8.098371532402384720e-02 -1.437178465420995148e-04 -2.375966996833469291e-01
2.181818181818182545e-01 1.197740633374039021e+00 1.555181245249123712e-01 -5.613353818711291909e-01 -7.288543052014796741e-02 -1.280115286299519375e-04 -2.138374225299837228e-01
1.939393939393938560e-01 9.984057204291433285e-01 1.228787227998859172e-01 -5.264035647743765534e-01 -6.478715388882139159e-02 -1.124912645764896140e-04 -1.900780238935037003e-01
1.696969696969694574e-01 8.074594454645194208e-01 9.407916003380366321e-02 -4.865469396041765537e-01 -5.668886417752241891e-02 -9.746055107239665061e-05 -1.663185137356636978e-01
1.454545454545455030e-01 6.254878977750120139e-01 6.911947030869622366e-02 -4.397141178480152290e-01 -4.859050615515045357e-02 -8.281923415873886118e-05 -1.425589068433902873e-01
1.212121212121211045e-01 4.551855545292147198e-01 4.799968304954622955e-02 -3.839906192036528498e-01 -4.049213350596982119e-02 -6.855642016877505640e-05 -1.187992153590218813e-01
9.696969696969670593e-02 2.986433711839822647e-01 3.071982328232526413e-02 -3.149163090763736905e-01 -3.239372897973032822e-02 -5.450644206930870672e-05 -9.503945561207154114e-02
7.272727272727275150e-02 1.631684095435241844e-01 1.727991170879226643e-02 -2.294121390321536003e-01 -2.429532596300470332e-02 -4.067185155330985829e-05 -7.127964051671920043e-02
4.848484848484835297e-02 5.863609549401389148e-02 7.679965064078787818e-03 -1.236693909726927637e-01 -1.619689033754203103e-02 -2.703842730036673531e-05 -4.751978323498585316e-02
2.424242424242395444e-02 7.116031052173871849e-06 1.919991600947117171e-03 -4.143451124826996214e-03 -8.098445741309254556e-03 -1.349551111696542432e-05 -2.375989849038546292e-02
0.000000000000000000e+00 -6.000540545508393569e-10 8.010769333668198549e-10 -1.304690473326184419e-13 1.721330188018617308e-13 0.000000000000000000e+00 0.000000000000000000e+00


==> data/Qpc3d_tau0.99_Delta_L1_Delta_R1_ct50_eta1e-07_GTFalse_T0.15_V0.0_type_quadratic_E_F_20_DeltaT_0.0_m_1_cut_60_pt_200_DR_False.dat <==
2.399999999999999911e+00 -1.335958816321407838e-01 -1.000427056921040884e-02 -4.671813602229469176e+00 -2.352166340401445233e+00 -1.000485299700315522e-02 -2.352166351752226880e+00
2.387939698492462348e+00 -1.319671297407726263e-01 -9.864717080475579603e-03 -4.659492889487644618e+00 -2.340347042392840748e+00 -9.867660492985189449e-03 -2.340347059397615670e+00
2.375879396984924341e+00 -1.303448111423838596e-01 -9.729122009321003808e-03 -4.647170475595258310e+00 -2.328527756319314967e+00 -9.731819828074545625e-03 -2.328527757218473937e+00
2.363819095477386778e+00 -1.287310256550377174e-01 -9.597836930811403863e-03 -4.634843547980107559e+00 -2.316708445825775620e+00 -9.597275155626878301e-03 -2.316708445462190458e+00
2.351758793969849215e+00 -1.271198556907547628e-01 -9.461846807760540198e-03 -4.622508591489002505e+00 -2.304889063471941668e+00 -9.463956283046746562e-03 -2.304889124433525893e+00
2.339698492462311652e+00 -1.255179020044346616e-01 -9.333100866266810444e-03 -4.610185506552294754e+00 -2.293069827683253958e+00 -9.331671774640188516e-03 -2.293069794923830784e+00
2.327638190954773645e+00 -1.239200646873637318e-01 -9.202174960359604805e-03 -4.597820807488695039e+00 -2.281250665423044222e+00 -9.201907194880121210e-03 -2.281250451204618557e+00
2.315577889447236082e+00 -1.223292341674694916e-01 -9.073408255850646045e-03 -4.585460991816009191e+00 -2.269430943710897708e+00 -9.072497047704075612e-03 -2.269431101514818749e+00
2.303517587939698519e+00 -1.207446490047996146e-01 -8.942743579457649791e-03 -4.573105904924306131e+00 -2.257611714731176722e+00 -8.946509881565903669e-03 -2.257611733668145604e+00
2.291457286432160512e+00 -1.191667036464969381e-01 -8.818529058369654894e-03 -4.560738915900990342e+00 -2.245792229961481201e+00 -8.819266744191089913e-03 -2.245792366836859788e+00
2.279396984924622949e+00 -1.175927847595329562e-01 -8.690820427185681069e-03 -4.548365109595868816e+00 -2.233972974892367791e+00 -8.693585145279254106e-03 -2.233972989512913010e+00
2.267336683417085386e+00 -1.160254545202349108e-01 -8.566742941465362721e-03 -4.535981429624846406e+00 -2.222153620974610444e+00 -8.569234506379251257e-03 -2.222153602649734161e+00
2.255276381909547823e+00 -1.144636109970002813e-01 -8.443908255120728332e-03 -4.523533320500527033e+00 -2.210334050737439604e+00 -8.446126803340151326e-03 -2.210334206624470443e+00
2.243216080402009815e+00 -1.129071194242829146e-01 -8.324920874469933507e-03 -4.511194458292274945e+00 -2.198514809229055178e+00 -8.324162386930861884e-03 -2.198514801860228296e+00
2.231155778894472252e+00 -1.113558144023322899e-01 -8.204375541112878326e-03 -4.498767243074006217e+00 -2.186695456800304527e+00 -8.202989183178447177e-03 -2.186695389792045585e+00
2.219095477386934689e+00 -1.098095195574814859e-01 -8.082813796077810767e-03 -4.486368096562324936e+00 -2.174876193022585724e+00 -8.084279420955317250e-03 -2.174876046078952463e+00
2.207035175879396682e+00 -1.082679442614693510e-01 -7.964893918493132913e-03 -4.473941702728786218e+00 -2.163056453098920251e+00 -7.968815041821860831e-03 -2.163056520513097158e+00
2.194974874371859119e+00 -1.067309320739890655e-01 -7.848188226235093892e-03 -4.461508202117620669e+00 -2.151237068263318175e+00 -7.851133364003004544e-03 -2.151237082202385409e+00
2.182914572864321556e+00 -1.051980919309893070e-01 -7.735461379970767423e-03 -4.449056564260897240e+00 -2.139417676248724032e+00 -7.735227541941409185e-03 -2.139417632709382122e+00
2.170854271356783993e+00 -1.036748001437626937e-01 -7.620707487720075266e-03 -4.436595059913738481e+00 -2.127598153062608688e+00 -7.620623206604133955e-03 -2.127598173974160733e+00
2.158793969849245986e+00 -1.021442347172878823e-01 -7.505290292595715416e-03 -4.424121589683504219e+00 -2.115778717350693228e+00 -7.507174785672531513e-03 -2.115778706605603965e+00
2.146733668341708423e+00 -1.006224096220440373e-01 -7.394800023651715987e-03 -4.411629315638343485e+00 -2.103959292610829035e+00 -7.394600515577091741e-03 -2.103959231756981296e+00
2.134673366834170860e+00 -9.910335363481527493e-02 -7.282630776419042780e-03 -4.399141171843810483e+00 -2.092140142852041862e+00 -7.272099910471396811e-03 -2.092139791859263909e+00
2.122613065326633297e+00 -9.758669994691736294e-02 -7.174637368496295312e-03 -4.386624828678819199e+00 -2.080320195545924733e+00 -7.176424832694057628e-03 -2.080320242212809312e+00
2.110552763819095290e+00 -9.607184355320913527e-02 -7.066763435932838650e-03 -4.374092633555403786e+00 -2.068500736496003967e+00 -7.067190783887807200e-03 -2.068500742196572428e+00
2.098492462311557727e+00 -9.455786979702894557e-02 -6.957405708877064526e-03 -4.361541872266790243e+00 -2.056681265041130580e+00 -6.959544314848463940e-03 -2.056681232188486863e+00
2.086432160804020164e+00 -9.304424866836073782e-02 -6.854592913890805543e-03 -4.348962885503417475e+00 -2.044861726292005244e+00 -6.853024122378907450e-03 -2.044861713442394979e+00
2.074371859296482157e+00 -9.153019046505125877e-02 -6.746366280459317397e-03 -4.336371920223689891e+00 -2.033042303333267409e+00 -6.746704430692732415e-03 -2.033042190026604246e+00
2.062311557788944594e+00 -9.001410851205721153e-02 -6.645054068665451862e-03 -4.323759601347355819e+00 -2.021222575560639889e+00 -6.646065351890347202e-03 -2.021222639972110713e+00
2.050251256281407031e+00 -8.849458606374366321e-02 -6.540460281553885785e-03 -4.311111557566789543e+00 -2.009403145551146963e+00 -6.542175061703402704e-03 -2.009403099343271659e+00
2.038190954773869024e+00 -8.696983296604837710e-02 -6.440574039145504671e-03 -4.298434125085089264e+00 -1.997583531621461850e+00 -6.440058766209824995e-03 -1.997583547794686609e+00
2.026130653266331461e+00 -8.543707137745537583e-02 -6.340356429566096352e-03 -4.285709461787931218e+00 -1.985764414824870983e+00 -6.328769502824312283e-03 -1.985764027279523170e+00
2.014070351758793898e+00 -8.389277600067603091e-02 -6.240470821817112324e-03 -4.272948906725062557e+00 -1.973944366265499628e+00 -6.240689997458007468e-03 -1.973944413937642306e+00
2.002010050251256335e+00 -8.232884075935303914e-02 -6.142469136656989771e-03 -4.260120686610633811e+00 -1.962124755343257920e+00 -6.142360550640546535e-03 -1.962124819481045002e+00
1.989949748743718549e+00 -8.074198337605592579e-02 -6.044863622062500615e-03 -4.247210825637035114e+00 -1.950305152199294900e+00 -6.047923213502818043e-03 -1.950305238582364931e+00
1.977889447236180764e+00 -7.914839088623053243e-02 -5.948244879379900596e-03 -4.234266819139464566e+00 -1.938485627587019922e+00 -5.949228892095555395e-03 -1.938485654984126949e+00
1.965829145728643201e+00 -7.755191708641476223e-02 -5.852283065175750004e-03 -4.221272912915556397e+00 -1.926666083771900739e+00 -5.853731401911735702e-03 -1.926666054725539423e+00
1.953768844221105416e+00 -7.595478356696760969e-02 -5.759962122246515409e-03 -4.208238316069185636e+00 -1.914846423998511238e+00 -5.757710375262625746e-03 -1.914846452911815211e+00
1.941708542713567631e+00 -7.435871567217036682e-02 -5.667364143012961104e-03 -4.195163975274859958e+00 -1.903026764717682617e+00 -5.668776296931336660e-03 -1.903026819104496559e+00
1.929648241206030068e+00 -7.276540296321022672e-02 -5.575903495174844814e-03 -4.182053481733692735e+00 -1.891207197338420132e+00 -5.576121896751680580e-03 -1.891207196684965730e+00
1.917587939698492505e+00 -7.117624645154221885e-02 -5.484634253119737360e-03 -4.168906639241855672e+00 -1.879387848302874975e+00 -5.485112043122815535e-03 -1.879387564098537355e+00
1.905527638190954720e+00 -6.959275150494502460e-02 -5.394165193904809988e-03 -4.155726148525168639e+00 -1.867567907753255207e+00 -5.395223506739672999e-03 -1.867567923485999648e+00
1.893467336683416935e+00 -6.801587573549927601e-02 -5.306503367075963117e-03 -4.142511673255953042e+00 -1.855748294056180692e+00 -5.306309837593836676e-03 -1.855748275459415675e+00
1.881407035175879372e+00 -6.644725454553833399e-02 -5.219248971803709669e-03 -4.129266852123306464e+00 -1.843928689312219760e+00 -5.218006899783134145e-03 -1.843928621501003340e+00
1.869346733668341587e+00 -6.488761892778428797e-02 -5.132857926127397212e-03 -4.115985066026545347e+00 -1.832109527865858345e+00 -5.134731798816330808e-03 -1.832109531793626456e+00
1.857286432160803802e+00 -6.333791614102385337e-02 -5.045582300045750243e-03 -4.102676330858255227e+00 -1.820289199927310531e+00 -5.048569001061172130e-03 -1.820289274434558680e+00
1.845226130653266239e+00 -6.179960881428119002e-02 -4.962950326826989778e-03 -4.089339169675067609e+00 -1.808469573467555547e+00 -4.963343932577283027e-03 -1.808469597840136389e+00
1.833165829145728676e+00 -6.027317169348237608e-02 -4.879279948153227194e-03 -4.075973969586267565e+00 -1.796649915516684404e+00 -4.879582491603695615e-03 -1.796649911968641877e+00
1.821105527638190891e+00 -5.875970670269140689e-02 -4.795249566163129092e-03 -4.062575708979808908e+00 -1.784830282259420642e+00 -4.796929297795996319e-03 -1.784830218279819025e+00
1.809045226130653106e+00 -5.725997159711498224e-02 -4.713816893706718886e-03 -4.049160098981861466e+00 -1.773010466665220219e+00 -4.715299333153399886e-03 -1.773010517138978059e+00
1.796984924623115543e+00 -5.577486337167825853e-02 -4.634509731358212904e-03 -4.035703196180313590e+00 -1.761190808199208035e+00 -4.634642066275358914e-03 -1.761190808771837979e+00
1.784924623115577980e+00 -5.430500930135359616e-02 -4.556211051283081195e-03 -4.022229786240019145e+00 -1.749371119524195217e+00 -4.554884388681124108e-03 -1.749371093494424212e+00
1.772864321608040195e+00 -5.285132540851614907e-02 -4.477022658396043187e-03 -4.008720879510036639e+00 -1.737551442343645336e+00 -4.475785048157672648e-03 -1.737551372296435748e+00
1.760804020100502409e+00 -5.141410087748354840e-02 -4.398286471268086570e-03 -3.995195178733246255e+00 -1.725732229079075086e+00 -4.394021516039477333e-03 -1.725731658419317860e+00
1.748743718592964846e+00 -4.999453987707190572e-02 -4.323055979018521761e-03 -3.981659169769133033e+00 -1.713911769003654939e+00 -4.325127114165698387e-03 -1.713911889823130696e+00
1.736683417085427061e+00 -4.859288291782509761e-02 -4.247045877944184006e-03 -3.968088121743142516e+00 -1.702092109543398291e+00 -4.248124254106292255e-03 -1.702092150555282846e+00
1.724623115577889276e+00 -4.720977599369177713e-02 -4.172311798346749548e-03 -3.954494571915019296e+00 -1.690272390401655667e+00 -4.173068925007831012e-03 -1.690272400246670248e+00
1.712562814070351713e+00 -4.584578281046421816e-02 -4.098660067096237050e-03 -3.940879097148402010e+00 -1.678452671402045793e+00 -4.099144097126453459e-03 -1.678452642230099379e+00
1.700502512562814150e+00 -4.450143194655484941e-02 -4.024727607034482221e-03 -3.927243096915518539e+00 -1.666632757035599877e+00 -4.026219012693843524e-03 -1.666632877055935325e+00
1.688442211055276365e+00 -4.317721947457858755e-02 -3.953764251781736322e-03 -3.913584518024075365e+00 -1.654813089067433518e+00 -3.954245514294166611e-03 -1.654813104940610957e+00
1.676381909547738580e+00 -4.187359943897892706e-02 -3.884075314261541990e-03 -3.899908718240347572e+00 -1.642993334179968290e+00 -3.883192286041984090e-03 -1.642993326032455403e+00
1.664321608040201017e+00 -4.059112956732632838e-02 -3.812043811220899251e-03 -3.886212466939789945e+00 -1.631173553109538821e+00 -3.813023635476457066e-03 -1.631173540497213192e+00
1.652261306532663232e+00 -3.932996225943983376e-02 -3.743967843977580919e-03 -3.872495854150714401e+00 -1.619353916471821586e+00 -3.744334239570434441e-03 -1.619353747274317135e+00
1.640201005025125447e+00 -3.809070000476950935e-02 -3.675868088119536511e-03 -3.858759007272881014e+00 -1.607533919352494900e+00 -3.674869341709166917e-03 -1.607533951522630122e+00
1.628140703517587884e+00 -3.687368346119113821e-02 -3.607569144040830619e-03 -3.845010120995857150e+00 -1.595714427891987253e+00 -3.602656161039904156e-03 -1.595714164922833467e+00
1.616080402010050321e+00 -3.567921519429325533e-02 -3.541214384812320891e-03 -3.831241147457872476e+00 -1.583894235345961743e+00 -3.544720182899751670e-03 -1.583894318310779425e+00
1.604020100502512536e+00 -3.450758740922738738e-02 -3.477231723537429521e-03 -3.817454037071258188e+00 -1.572074585902969002e+00 -3.477863858369900640e-03 -1.572074504474060275e+00
1.591959798994974751e+00 -3.335915514647340430e-02 -3.412314936143331316e-03 -3.803652251740149204e+00 -1.560254630925430375e+00 -3.412849208222675131e-03 -1.560254680266752514e+00
1.579899497487437188e+00 -3.223417794846730744e-02 -3.349075077647640456e-03 -3.789832298431458746e+00 -1.548434835493375017e+00 -3.348892836549932205e-03 -1.548434848886295123e+00
1.567839195979899403e+00 -3.113289267074626637e-02 -3.286264759382684017e-03 -3.775999132738008690e+00 -1.536615029807826938e+00 -3.285866090999197027e-03 -1.536615010874636367e+00
1.555778894472361618e+00 -3.005555077739836822e-02 -3.222533424751740372e-03 -3.762150570958387785e+00 -1.524795078998007147e+00 -3.223722795612597117e-03 -1.524795166440235494e+00
1.543718592964824055e+00 -2.900235302138574889e-02 -3.161385701693839381e-03 -3.748287717717132317e+00 -1.512975313395062305e+00 -3.162435917392070195e-03 -1.512975315714188085e+00
1.531658291457286492e+00 -2.797359401269790963e-02 -3.100999169579689817e-03 -3.734410700220361257e+00 -1.501155490156776962e+00 -3.101980682715203223e-03 -1.501155458818359767e+00
1.519597989949748706e+00 -2.696932071571837147e-02 -3.042896176080391816e-03 -3.720519149454085461e+00 -1.489335559674692888e+00 -3.042321461081224591e-03 -1.489335595918118482e+00
1.507537688442210921e+00 -2.598976962253303838e-02 -2.984639621358300184e-03 -3.706615246615736492e+00 -1.477515762544027167e+00 -2.983375854603842470e-03 -1.477515727366304210e+00
1.495477386934673358e+00 -2.503506381832789479e-02 -2.926231049858289864e-03 -3.692700059982449545e+00 -1.465695545883862527e+00 -2.924786090987562936e-03 -1.465695854617344862e+00
1.483417085427135573e+00 -2.410534176534703810e-02 -2.869495000139983629e-03 -3.678770982333720241e+00 -1.453876038364175116e+00 -2.868021579673917919e-03 -1.453876067023144092e+00
1.471356783919597788e+00 -2.320072283272101715e-02 -2.811997885669933767e-03 -3.664829688686217501e+00 -1.442055998521035942e+00 -2.814684047660608989e-03 -1.442056072469077188e+00
1.459296482412060225e+00 -2.232132196120816328e-02 -2.756624988500193212e-03 -3.650878416485162425e+00 -1.430236164135934462e+00 -2.758389331790252370e-03 -1.430236182376538823e+00
1.447236180904522662e+00 -2.146718959257558693e-02 -2.703082048276474279e-03 -3.636917084015999890e+00 -1.418416266939608095e+00 -2.703483047772348158e-03 -1.418416284014733408e+00
1.435175879396984877e+00 -2.063844540317896770e-02 -2.648269474043413001e-03 -3.622943617659279969e+00 -1.406596320705149950e+00 -2.649507302853552296e-03 -1.406596379260639518e+00
1.423115577889447092e+00 -1.983513288422471613e-02 -2.596038156937039484e-03 -3.608959867353870532e+00 -1.394776472012216884e+00 -2.596367947685177761e-03 -1.394776468516736978e+00
1.411055276381909529e+00 -1.905728034707284205e-02 -2.544206338780567647e-03 -3.594972570581111082e+00 -1.382956448076130052e+00 -2.544027365978991824e-03 -1.382956551956901592e+00
1.398994974874371744e+00 -1.830496130172414720e-02 -2.492665946266933545e-03 -3.580969581845435901e+00 -1.371136632575908898e+00 -2.492461820497263950e-03 -1.371136629698897380e+00
1.386934673366834181e+00 -1.757818874932960337e-02 -2.440931863193796739e-03 -3.566953956288847483e+00 -1.359316753893928365e+00 -2.441648489757882075e-03 -1.359316701856680520e+00
1.374874371859296396e+00 -1.687691486939993379e-02 -2.391015368982308056e-03 -3.552931613101138364e+00 -1.347496760203222399e+00 -2.391553685617460630e-03 -1.347496768587736149e+00
1.362814070351758833e+00 -1.620409798188754066e-02 -2.342258657800923814e-03 -3.538906185600265708e+00 -1.335676868054562982e+00 -2.342097718786758428e-03 -1.335676830233849532e+00
1.350753768844221048e+00 -1.555126958263822363e-02 -2.293958809877509695e-03 -3.524871610527948285e+00 -1.323857025092828543e+00 -2.292916763368586970e-03 -1.323856888272291421e+00
1.338693467336683263e+00 -1.492683590396357701e-02 -2.246453502800411801e-03 -3.510810944274346479e+00 -1.312036939698568938e+00 -2.246058146623264307e-03 -1.312036982439747757e+00
1.326633165829145700e+00 -1.432793258749251626e-02 -2.199909309139159910e-03 -3.496778622734371123e+00 -1.300216902320602497e+00 -2.201007692774389120e-03 -1.300216971019356516e+00
1.314572864321607915e+00 -1.375459591078327833e-02 -2.153469497965854618e-03 -3.482721788236939009e+00 -1.288397033063503061e+00 -2.154036348623877828e-03 -1.288397012863864877e+00
1.302512562814070352e+00 -1.320679337531934817e-02 -2.107070772169903055e-03 -3.468657753392842658e+00 -1.276576911874322207e+00 -2.108248836835135975e-03 -1.276577047520185637e+00
1.290452261306532566e+00 -1.268453224499146298e-02 -2.062881495099829106e-03 -3.454589103757253810e+00 -1.264757014593320461e+00 -2.063288119704687062e-03 -1.264757076467732722e+00
1.278391959798995003e+00 -1.218777930725018464e-02 -2.018199701948404385e-03 -3.440516424477016333e+00 -1.252937100797215875e+00 -2.019075446419623006e-03 -1.252937100046788377e+00
1.266331658291457218e+00 -1.171653846737501226e-02 -1.975936228836720591e-03 -3.426438152652203417e+00 -1.241117084154998329e+00 -1.975577445183506874e-03 -1.241117118414059028e+00
1.254271356783919655e+00 -1.127080531552820605e-02 -1.932943623967048503e-03 -3.412188474343010647e+00 -1.229297138627972741e+00 -1.932771331675242621e-03 -1.229297131683408484e+00
1.242211055276381870e+00 -1.085059809097583053e-02 -1.891014486272960590e-03 -3.398248095442711669e+00 -1.217477193552112480e+00 -1.890632579861402764e-03 -1.217477139975557066e+00
1.230150753768844085e+00 -1.045589647990787310e-02 -1.849757316058645669e-03 -3.384168908385372987e+00 -1.205657136245277927e+00 -1.849118615149987661e-03 -1.205657143483497951e+00
1.218090452261306522e+00 -1.008676958469760347e-02 -1.808885256184054966e-03 -3.370071536324708461e+00 -1.193837190778038959e+00 -1.808100136708364232e-03 -1.193837142747135260e+00
1.206030150753768737e+00 -9.743307687122901642e-03 -1.768448961814320618e-03 -3.355964658074122475e+00 -1.182017296987770916e+00 -1.766482483058773312e-03 -1.182017142143053201e+00
1.193969849246231174e+00 -9.425547690525986483e-03 -1.728827436222070673e-03 -3.341866529142097253e+00 -1.170197079835828990e+00 -1.731864497362585638e-03 -1.170197111219004160e+00
1.181909547738693389e+00 -9.133700813693523823e-03 -1.690928892652987297e-03 -3.327747828920382123e+00 -1.158377029372035238e+00 -1.691560884083213260e-03 -1.158377101064629988e+00
1.169849246231155826e+00 -8.867867779949739973e-03 -1.652699392187600850e-03 -3.313643594824773775e+00 -1.146557058114024308e+00 -1.653170470387414163e-03 -1.146557080994665689e+00
1.157788944723618041e+00 -8.628394409626441441e-03 -1.614924999056134916e-03 -3.299529244595072797e+00 -1.134737078783141229e+00 -1.615598546015709850e-03 -1.134737055490515623e+00
1.145728643216080478e+00 -8.415536632713159146e-03 -1.578711606188500007e-03 -3.285410085622754828e+00 -1.122916990841018370e+00 -1.578715654609504472e-03 -1.122917025098137511e+00
1.133668341708542693e+00 -8.229778646440285075e-03 -1.542488431153701779e-03 -3.271287829156758420e+00 -1.111097001721249367e+00 -1.542478761605477590e-03 -1.111096990013340280e+00
1.121608040201004908e+00 -8.071686594398774783e-03 -1.506359545072705588e-03 -3.257159899594816110e+00 -1.099276938624016875e+00 -1.506861949631677078e-03 -1.099276950362618521e+00
1.109547738693467345e+00 -7.942075699263629468e-03 -1.471888733686560480e-03 -3.243031361522024092e+00 -1.087456959469718543e+00 -1.471837772747027319e-03 -1.087456906278375879e+00
1.097487437185929560e+00 -7.841915981819626985e-03 -1.437752801175653855e-03 -3.228895497005004334e+00 -1.075636974299415849e+00 -1.437353425300935683e-03 -1.075636857994437756e+00
1.085427135678391997e+00 -7.772611222604522939e-03 -1.403489783323764095e-03 -3.214744313986654056e+00 -1.063816863384965838e+00 -1.403199865458818699e-03 -1.063816806368079071e+00
1.073366834170854212e+00 -7.736049892774003213e-03 -1.370397191710160311e-03 -3.200602868611206908e+00 -1.051996844933513087e+00 -1.371521280797057159e-03 -1.051996787520015575e+00
1.061306532663316649e+00 -7.734638910871754168e-03 -1.338217030388362452e-03 -3.186440143964969884e+00 -1.040176599580859174e+00 -1.339436656171052011e-03 -1.040176678915428976e+00
1.049246231155778863e+00 -7.772208800786689631e-03 -1.306452633782353252e-03 -3.172261385284040447e+00 -1.028356600385851527e+00 -1.306920675464192218e-03 -1.028356614843201955e+00
1.037185929648241078e+00 -7.854061237454889807e-03 -1.275284864037405435e-03 -3.158069164579262456e+00 -1.016536016058587899e+00 -1.275350915185639259e-03 -1.016536545035073846e+00
1.025125628140703515e+00 -7.988573952077448678e-03 -1.244728525399309196e-03 -3.143830730760072800e+00 -1.004716450747098033e+00 -1.244430998383893932e-03 -1.004716470716429333e+00
1.013065326633165730e+00 -8.190855301911685246e-03 -1.213609230916705287e-03 -3.129556045785093055e+00 -9.928964004595497439e-01 -1.214096683096465906e-03 -9.928963921690365790e-01
1.001005025125628167e+00 -8.494834310125687002e-03 -1.184888552306989900e-03 -3.115182464624371317e+00 -9.810763786342212578e-01 -1.184315345596487212e-03 -9.810763095464292149e-01
9.889447236180903822e-01 -8.954063240746721122e-03 -1.155038863010843285e-03 -3.100528223055455612e+00 -9.692562040350595209e-01 -1.155050452235443451e-03 -9.692562230173795701e-01
9.768844221105528192e-01 -9.486707824018468516e-03 -1.126543476722541900e-03 -3.085516288655325123e+00 -9.574361647374606266e-01 -1.126206278335336155e-03 -9.574361329868271708e-01
9.648241206030150341e-01 -1.005377422102532795e-02 -1.098641635469260356e-03 -3.070191799728191118e+00 -9.456161898491719509e-01 -1.096877874950201058e-03 -9.456160430587664534e-01
9.527638190954772490e-01 -1.063323979208098159e-02 -1.070663845010059448e-03 -3.054581982458846046e+00 -9.337961138954867790e-01 -1.072338835299742723e-03 -9.337959321944844238e-01
9.407035175879396860e-01 -1.120897725192290632e-02 -1.044284419117763206e-03 -3.038722279698477635e+00 -9.219758189867436338e-01 -1.044490770346813814e-03 -9.219758329106755301e-01
9.286432160804019009e-01 -1.176842699937168633e-02 -1.017460299264363269e-03 -3.022568611243901415e+00 -9.101557417909061920e-01 -1.017777278353171333e-03 -9.101557273123788150e-01
9.165829145728643379e-01 -1.230200759193270273e-02 -9.913800455826377468e-04 -3.006322982189640225e+00 -8.983356316034738498e-01 -9.916658558621152010e-04 -8.983356175935899302e-01
9.045226130653265528e-01 -1.280163134042281402e-02 -9.662207762285300768e-04 -2.989851196822120194e+00 -8.865159238972390998e-01 -9.660765424596150534e-04 -8.865155040999286307e-01
8.924623115577889898e-01 -1.326021443026640344e-02 -9.407459911997585484e-04 -2.973201555044131972e+00 -8.746953776450463458e-01 -9.409652690783864041e-04 -8.746953870307833112e-01
8.804020100502512047e-01 -1.367334088382277969e-02 -9.166813656718118689e-04 -2.956408017068869132e+00 -8.628752976571951727e-01 -9.162447310517850578e-04 -8.628752667572761048e-01
8.683417085427136417e-01 -1.403652595016667733e-02 -8.922328587604594092e-04 -2.939487776995800772e+00 -8.510553047591744580e-01 -8.909711602300695059e-04 -8.510551470182217138e-01
8.562814070351758566e-01 -1.434675083598292537e-02 -8.687000096098505949e-04 -2.922454569681141923e+00 -8.392345870698341148e-01 -8.698438095785151472e-04 -8.392350091646192389e-01
8.442211055276380716e-01 -1.460139163887327202e-02 -8.459932159688617883e-04 -2.905331008726613540e+00 -8.274148410854504920e-01 -8.462254266032124281e-04 -8.274148797268949806e-01
8.321608040201005085e-01 -1.479882608415794901e-02 -8.230539699841777452e-04 -2.888121567227883268e+00 -8.155947417461287818e-01 -8.234383761285267748e-04 -8.155947453837473216e-01
8.201005025125627235e-01 -1.493782595949781807e-02 -8.009525160083729237e-04 -2.870865605219412586e+00 -8.037746475670968227e-01 -8.011588448943636215e-04 -8.037746074775240501e-01
8.080402010050251604e-01 -1.501787649786005298e-02 -7.795619083650530022e-04 -2.853556722128720580e+00 -7.919544297719558479e-01 -7.793088823874563288e-04 -7.919544663445012844e-01
7.959798994974873754e-01 -1.503867480287905331e-02 -7.578911974813127813e-04 -2.836217776133451718e+00 -7.801343626038843571e-01 -7.577017597824400354e-04 -7.801343227495565191e-01
7.839195979899498123e-01 -1.500044572635962463e-02 -7.375637803718043933e-04 -2.818863846553910868e+00 -7.683140292519469172e-01 -7.390291084622783177e-04 -7.683141657559088289e-01
7.718592964824120273e-01 -1.490374038601170910e-02 -7.170204713111170492e-04 -2.801501388207919163e+00 -7.564940197204625960e-01 -7.171989446056827901e-04 -7.564940203432310994e-01
7.597989949748744642e-01 -1.474945082888988977e-02 -6.969431976990037589e-04 -2.784168916522839599e+00 -7.446738535664059189e-01 -6.970143801913555349e-04 -7.446738667472643236e-01
7.477386934673366792e-01 -1.453864607941456923e-02 -6.773981513284507011e-04 -2.766859082991754537e+00 -7.328537379964933374e-01 -6.772999869579058316e-04 -7.328537098686774831e-01
7.356783919597988941e-01 -1.427264693276736156e-02 -6.576489886081693294e-04 -2.749601402388068827e+00 -7.210335374423991750e-01 -6.578251117981640536e-04 -7.210335506496388103e-01
7.236180904522613311e-01 -1.395293901904195652e-02 -6.396163637138994624e-04 -2.732408772153052556e+00 -7.092133191019968086e-01 -6.401147399502186150e-04 -7.092133829702417236e-01
7.115577889447235460e-01 -1.358107672913706244e-02 -6.209002849529666806e-04 -2.715304806080975908e+00 -6.973936534908972140e-01 -6.211786918509468744e-04 -6.973932189737166443e-01
6.994974874371859830e-01 -1.315862034051891102e-02 -6.030555563411952452e-04 -2.698306699807451636e+00 -6.855730637338630640e-01 -6.029886157175404779e-04 -6.855730506342376795e-01
6.874371859296481979e-01 -1.268689791623160701e-02 -5.857606423410899885e-04 -2.681443206156447268e+00 -6.737528836036176250e-01 -5.863207492860326173e-04 -6.737528747743171120e-01
6.753768844221106349e-01 -1.216659021277661720e-02 -5.680823149642019905e-04 -2.664761526153718307e+00 -6.619331178187831677e-01 -5.682179222849895748e-04 -6.619327036699218514e-01
6.633165829145728498e-01 -1.159028713878469848e-02 -5.514276979483838251e-04 -2.648257318180123665e+00 -6.501125687333296765e-01 -5.516371661630029575e-04 -6.501125300613148639e-01
6.512562814070350647e-01 -1.085563201241372677e-02 -5.345697117338896361e-04 -2.631153444884129389e+00 -6.382924595763044273e-01 -5.348118888058120976e-04 -6.382923462905025769e-01
6.391959798994975017e-01 -9.956640548910624527e-03 -5.187072458382960966e-04 -2.613094532787780810e+00 -6.264721260088700339e-01 -5.191136006202357045e-04 -6.264721617556576749e-01
6.271356783919597166e-01 -8.937322208732494111e-03 -5.030160068427205191e-04 -2.594153197257063059e+00 -6.146520285038955533e-01 -5.032541138888513288e-04 -6.146519767146972901e-01
6.150753768844221536e-01 -7.839648379118763569e-03 -4.875748195739699467e-04 -2.574434526190557015e+00 -6.028318032696211581e-01 -4.877370543126164932e-04 -6.028317891475940549e-01
6.030150753768843686e-01 -6.701881267359228317e-03 -4.724053917420438205e-04 -2.554048388188391083e+00 -5.910115459465059562e-01 -4.725796290190135149e-04 -5.910115990121947993e-01
5.909547738693468055e-01 -5.557702829849343190e-03 -4.575891832509146589e-04 -2.533123174842669911e+00 -5.791914451021065169e-01 -4.577969181707163839e-04 -5.791914062869383262e-01
5.788944723618090205e-01 -4.436392574935067376e-03 -4.433365849784742015e-04 -2.511781572070980850e+00 -5.673711816748823189e-01 -4.432218788669172751e-04 -5.673712116313325282e-01
5.668341708542712354e-01 -3.362904425655205420e-03 -4.291968488794188673e-04 -2.490147641099121234e+00 -5.555510415981275152e-01 -4.288986510798490368e-04 -5.555510148986931851e-01
5.547738693467336724e-01 -2.358393383604372520e-03 -4.153791315924809527e-04 -2.468348931131661761e+00 -5.437306209287967596e-01 -4.152418051989181791e-04 -5.437308077005446050e-01
5.427135678391958873e-01 -1.440528135899641965e-03 -4.019331513260787181e-04 -2.446532092511919387e+00 -5.319108629597282256e-01 -4.019419681912846380e-04 -5.319106115710185989e-01
5.306532663316583243e-01 -6.241038295006505520e-04 -3.884284607831985049e-04 -2.424842132849563292e+00 -5.200903820005791101e-01 -3.885870662804583606e-04 -5.200904079161922100e-01
5.185929648241205392e-01 7.804690555824953912e-05 -3.754981288385192146e-04 -2.403470543783803759e+00 -5.082702095713416135e-01 -3.755631964199219758e-04 -5.082702019575056074e-01
5.065326633165829762e-01 6.532393352326932873e-04 -3.630046418271519145e-04 -2.382683440815156928e+00 -4.964500426735555805e-01 -3.627638526301767987e-04 -4.964499941440202457e-01
4.944723618090451911e-01 1.066072832596472826e-03 -3.505813576786318670e-04 -2.362993618155581288e+00 -4.846298087689492329e-01 -3.507990403942006798e-04 -4.846295764189205713e-01
4.824120603015076281e-01 1.164441192640389752e-03 -3.385461577110610693e-04 -2.342738723704878900e+00 -4.728095204062714441e-01 -3.386759434324814757e-04 -4.728095696984975782e-01
4.703517587939698430e-01 9.618326078920431564e-04 -3.266156267891421705e-04 -2.320750497370740906e+00 -4.609893469666532240e-01 -3.266966848586757015e-04 -4.609893558903013222e-01
4.582914572864320579e-01 5.478102912167163519e-04 -3.150695404539039218e-04 -2.296979850073309404e+00 -4.491691612025610625e-01 -3.150403080030838589e-04 -4.491691399198187717e-01
4.462311557788944949e-01 1.497053009877864328e-05 -3.037546176327806323e-04 -2.271656451355099193e+00 -4.373489654907298796e-01 -3.036287586167159551e-04 -4.373489221262526483e-01
4.341708542713567098e-01 -5.560174902316380660e-04 -2.924925298130544218e-04 -2.245164273412183942e+00 -4.255287354751116080e-01 -2.923286364541847213e-04 -4.255287030559863348e-01
4.221105527638191468e-01 -1.102027791001498457e-03 -2.816956636840151269e-04 -2.218005491324031908e+00 -4.137083845771466484e-01 -2.814874940019566072e-04 -4.137084780001598627e-01
4.100502512562813617e-01 -1.581344576839050203e-03 -2.711562497085840415e-04 -2.190863050148351476e+00 -4.018882581907102791e-01 -2.712602161721496268e-04 -4.018882564432845195e-01
3.979899497487435767e-01 -1.997981096244330450e-03 -2.607368236882494079e-04 -2.165065835348846335e+00 -3.900678974923068587e-01 -2.607775011428022376e-04 -3.900680317925790952e-01
3.859296482412060136e-01 -2.218810313895882257e-03 -2.505192900536323624e-04 -2.141103292859072749e+00 -3.782477980226485736e-01 -2.505421733919414038e-04 -3.782478054179264082e-01
3.738693467336684506e-01 -2.003525288114631903e-03 -2.404688716037188621e-04 -2.115356987003762068e+00 -3.664276002004793753e-01 -2.405064972305544506e-04 -3.664275775340335439e-01
3.618090452261304435e-01 -1.434594439082925591e-03 -2.308092495929160563e-04 -2.086695383316071073e+00 -3.546074604233376837e-01 -2.305380150647203257e-04 -3.546073487424085124e-01
3.497487437185928805e-01 -6.710167941888647110e-04 -2.211695031061348602e-04 -2.055221560882530163e+00 -3.427870265409302952e-01 -2.215539851609567572e-04 -3.427871152153191270e-01
3.376884422110553174e-01 1.391783127207236938e-04 -2.118449158890694064e-04 -2.022024602101791579e+00 -3.309668677091445743e-01 -2.120482823638145944e-04 -3.309668828352189673e-01
3.256281407035177544e-01 9.668157123237385063e-04 -2.026725283590356547e-04 -1.990638562473665552e+00 -3.191466760942511249e-01 -2.027908321498850253e-04 -3.191466496405629960e-01
3.135678391959797473e-01 1.500137274812495154e-03 -1.936784444350651640e-04 -1.960875013119271149e+00 -3.073264091181729385e-01 -1.937171281962459250e-04 -3.073264146999373225e-01
3.015075376884421843e-01 1.427069471630959324e-03 -1.848503965187463520e-04 -1.928143301411023858e+00 -2.955061996812837766e-01 -1.848394535604082627e-04 -2.955061783972173783e-01
2.894472361809046212e-01 8.550340882262992721e-04 -1.761433305546772690e-04 -1.890850612080980264e+00 -2.836861378852355564e-01 -1.761354497165773254e-04 -2.836859408453625275e-01
2.773869346733666141e-01 -7.023994406641269415e-05 -1.675503644463024078e-04 -1.852484252004609422e+00 -2.718656583072451283e-01 -1.675925807919272374e-04 -2.718657021170040600e-01
2.653266331658290511e-01 -7.769405561931566877e-04 -1.592670121853405373e-04 -1.816367262955816075e+00 -2.600454849112571742e-01 -1.591998897013576224e-04 -2.600454622781502856e-01
2.532663316582914881e-01 -8.309034330262106156e-04 -1.510183545905675439e-04 -1.776759837380540885e+00 -2.482252165562522372e-01 -1.509427151120956712e-04 -2.482252214091276721e-01
2.412060301507539251e-01 -3.086777971487033147e-04 -1.429235753687267707e-04 -1.732568391000827601e+00 -2.364049410576515020e-01 -1.427743626966973545e-04 -2.364049797130740038e-01
2.291457286432159179e-01 3.113660533954714076e-04 -1.349918814509270008e-04 -1.689495199927761870e+00 -2.245847057189216123e-01 -1.348757801475364011e-04 -2.245847324759975561e-01
2.170854271356783549e-01 1.158351444298398646e-04 -1.270978517042110434e-04 -1.642404703593646653e+00 -2.127644082785542790e-01 -1.272104758480209767e-04 -2.127644919365798970e-01
2.050251256281407919e-01 -8.592833267956227544e-04 -1.193982849307626703e-04 -1.592378741857495950e+00 -2.009442250971128496e-01 -1.194444709164942391e-04 -2.009442473817606434e-01
1.929648241206032289e-01 -1.151725990391034736e-03 -1.118148585281817303e-04 -1.540012913861692700e+00 -1.891240032023024098e-01 -1.118207152198009562e-04 -1.891240018768187148e-01
1.809045226130652217e-01 -4.361797949534828417e-04 -1.043011007939725909e-04 -1.482761869203176319e+00 -1.773037485215308851e-01 -1.043102577101666790e-04 -1.773037555633487916e-01
1.688442211055276587e-01 -6.107843775481783342e-04 -9.686259235526665297e-05 -1.422950633145930954e+00 -1.654835461336333635e-01 -9.690064349955039580e-05 -1.654835085137887907e-01
1.567839195979900957e-01 -9.696398301986317416e-04 -8.960372272207907125e-05 -1.357545369923173206e+00 -1.536632083703869944e-01 -8.958017851810767839e-05 -1.536632607966617325e-01
1.447236180904520886e-01 -1.760631933498830722e-04 -8.238441345378144101e-05 -1.285884813157527118e+00 -1.418430308141029050e-01 -8.235554578725488883e-05 -1.418430125653273588e-01
1.326633165829145256e-01 -4.912129431285199282e-04 -7.529325429237433373e-05 -1.208321049217566445e+00 -1.300227611350404100e-01 -7.527556933334747513e-05 -1.300227630131279011e-01
1.206030150753769625e-01 5.562487873702099566e-05 -6.816130610224598117e-05 -1.121756150385519790e+00 -1.182025299014466402e-01 -6.818600112975675709e-05 -1.182025137383217323e-01
1.085427135678393995e-01 1.484406655611385456e-04 -6.116673426516970656e-05 -1.025899503876071650e+00 -1.063822497771835796e-01 -6.117034810231303254e-05 -1.063822637853093778e-01
9.648241206030139239e-02 -1.198665180907066789e-05 -5.422997981327589594e-05 -9.194983335948800907e-01 -9.456201427283260352e-02 -5.421956622337723719e-05 -9.456201337220875025e-02
8.442211055276382936e-02 -9.292310838360239055e-05 -4.732850487567082310e-05 -8.016129234384236080e-01 -8.274177600753537809e-02 -4.732201898247020988e-05 -8.274176256810247820e-02
7.236180904522626633e-02 -3.596119714130237744e-05 -4.048796584167282811e-05 -6.685807414537857651e-01 -7.092153680370019697e-02 -4.045951424472744873e-05 -7.092151148209138722e-02
6.030150753768825922e-02 -1.078128686881222394e-05 -3.367709358737130151e-05 -5.207735336852893360e-01 -5.910125335542936592e-02 -3.368012750597645596e-05 -5.910125990357027043e-02
4.824120603015069619e-02 -1.758311111344616298e-05 -2.689723742677739983e-05 -3.596144844784822658e-01 -4.728102036876365155e-02 -2.690092447113475252e-05 -4.728100823004174891e-02
3.618090452261313317e-02 -1.017056671956221871e-06 -2.015195659955724449e-05 -1.441390062202588529e-01 -3.546075739269590604e-02 -2.015137389550108156e-05 -3.546075634713728719e-02
2.412060301507557014e-02 1.687488074947762826e-07 -1.342384955017880493e-05 -1.145998764892530546e-02 -2.364050724696404454e-02 -1.342720715036213946e-05 -2.364050427814566591e-02
1.206030150753756303e-02 -2.617027697752143009e-07 -6.709222860400368319e-06 -4.326288484473581254e-05 -1.182025287283226464e-02 -6.708669329657371947e-06 -1.182025217897153709e-02
0.000000000000000000e+00 -0.000000000000000000e+00 0.000000000000000000e+00 -1.979338070661015691e-13 2.611419676145309922e-13 0.000000000000000000e+00 0.000000000000000000e+00


==> data/Qpc3d_tau0.9_Delta_L1_Delta_R1_ct50_eta1e-07_GTFalse_T0.15_V0.0_type_quadratic_E_F_20_DeltaT_0.0_m_1_cut_60_pt_400_DR_False.dat <==
2.399999999999999911e+00 -5.956756468790072034e-01 -7.131612273500417820e-02 -3.159858759893732216e+00 -1.943571014654485118e+00 -7.131745319605216349e-02 -1.943571042137707927e+00
2.393984962406014994e+00 -5.922019530468413118e-01 -7.082830598133117717e-02 -3.154651192695305806e+00 -1.938701883169879459e+00 -7.082936711723182566e-02 -1.938701796010086964e+00
2.387969924812030076e+00 -5.887341540104081838e-01 -7.034240006780746735e-02 -3.149444047101511490e+00 -1.933832497126573458e+00 -7.034364996978108298e-02 -1.933832535824849375e+00
2.381954887218045158e+00 -5.852732964685471995e-01 -6.986070881043383862e-02 -3.144227507898191387e+00 -1.928963191233124652e+00 -6.986027806497041581e-02 -1.928963261634936810e+00
2.375939849624060241e+00 -5.818192239579264013e-01 -6.937989372303515756e-02 -3.139002886084603539e+00 -1.924093970726930447e+00 -6.937923205892813916e-02 -1.924093973489031661e+00
2.369924812030075323e+00 -5.783696850935525768e-01 -6.890224092018409907e-02 -3.133779021664355291e+00 -1.919224707570760913e+00 -6.890049378333114316e-02 -1.919224671434655471e+00
2.363909774436089961e+00 -5.749273197821793691e-01 -6.842531960272557612e-02 -3.128548048942600968e+00 -1.914355357090647525e+00 -6.842404358625042704e-02 -1.914355355520769519e+00
2.357894736842105043e+00 -5.714903999374507659e-01 -6.795124800317416114e-02 -3.123307684062159861e+00 -1.909486091130320418e+00 -6.794985686725614482e-02 -1.909486025801152564e+00
2.351879699248120126e+00 -5.680599655681172200e-01 -6.748065017973209345e-02 -3.118067526336012030e+00 -1.904616535547463352e+00 -6.747789768840975477e-02 -1.904616682340626088e+00
2.345864661654135208e+00 -5.646352662231342023e-01 -6.701027353916233498e-02 -3.112819084713638329e+00 -1.899747334256468356e+00 -6.700810390953826357e-02 -1.899747325229527828e+00
2.339849624060150290e+00 -5.612167125117516475e-01 -6.654244318963338511e-02 -3.107576501512435918e+00 -1.894878031748258085e+00 -6.654034458406361818e-02 -1.894877954625157956e+00
2.333834586466165373e+00 -5.578035716639878627e-01 -6.607699509622967649e-02 -3.102302307181139085e+00 -1.890008729595196613e+00 -6.607730048318936900e-02 -1.890008568148511481e+00
2.327819548872180455e+00 -5.543951233578976456e-01 -6.561439425324318286e-02 -3.097032570934574736e+00 -1.885139612602803938e+00 -6.561461685429925694e-02 -1.885139169642564561e+00
2.321804511278195537e+00 -5.509944644561610705e-01 -6.515681600573750010e-02 -3.091760517238008710e+00 -1.880269464090424947e+00 -6.515416268268570121e-02 -1.880269757544646314e+00
2.315789473684210620e+00 -5.475981350176868379e-01 -6.469796499084036479e-02 -3.086475133724696285e+00 -1.875399979090831337e+00 -6.469591373554332836e-02 -1.875400331908132490e+00
2.309774436090225258e+00 -5.442071925865099580e-01 -6.424139760995035975e-02 -3.081188480117483142e+00 -1.870530749157667039e+00 -6.424618380474367285e-02 -1.870530886459608633e+00
2.303759398496240340e+00 -5.408215911321228031e-01 -6.378796824244244157e-02 -3.075909135816087048e+00 -1.865661383008979213e+00 -6.379104329137537388e-02 -1.865661435128904033e+00
2.297744360902255423e+00 -5.374411804362022593e-01 -6.333668269963355080e-02 -3.070587412296951868e+00 -1.860792024993334071e+00 -6.333897931193988029e-02 -1.860791969491915054e+00
2.291729323308270505e+00 -5.340660195955198031e-01 -6.288781186805718348e-02 -3.065274964233410948e+00 -1.855922145401240453e+00 -6.288946648276430573e-02 -1.855922490094467303e+00
2.285714285714285587e+00 -5.306960767218765751e-01 -6.244466951021367812e-02 -3.059950385102972792e+00 -1.851052911849719651e+00 -6.244233311030780720e-02 -1.851052997134699618e+00
2.279699248120300670e+00 -5.273296559337824485e-01 -6.199655309049300483e-02 -3.054623316773990904e+00 -1.846183455421092967e+00 -6.199750257543563958e-02 -1.846183490717427933e+00
2.273684210526315752e+00 -5.239692042137017447e-01 -6.155744492692018927e-02 -3.049285009275458425e+00 -1.841313969854109445e+00 -6.155493205011333679e-02 -1.841313970914323361e+00
2.267669172932330834e+00 -5.206129601945218566e-01 -6.111420773269182066e-02 -3.043938341233191736e+00 -1.836444475030994061e+00 -6.111459227013800455e-02 -1.836444437783754324e+00
2.261654135338345917e+00 -5.172611343180689714e-01 -6.067634065792006787e-02 -3.038581802945591104e+00 -1.831575012690764392e+00 -6.067645877287474593e-02 -1.831574891379370573e+00
2.255639097744360999e+00 -5.139139090230046003e-01 -6.024067714088519876e-02 -3.033213688750476145e+00 -1.826704888222724588e+00 -6.024050633484248629e-02 -1.826705331755543948e+00
2.249624060150376081e+00 -5.105683257525820418e-01 -5.980721809657543742e-02 -3.027840935700089275e+00 -1.821835717395255294e+00 -5.980670270260575461e-02 -1.821835758973487707e+00
2.243609022556390720e+00 -5.072311381720284729e-01 -5.937670136076192429e-02 -3.022448304532066032e+00 -1.816966190117468516e+00 -5.937499661460213934e-02 -1.816966173112924299e+00
2.237593984962405802e+00 -5.038964743795200096e-01 -5.894632808571589194e-02 -3.017050074014129724e+00 -1.812096668213019290e+00 -5.894528556977954303e-02 -1.812096574303449170e+00
2.231578947368420884e+00 -5.005648482865274751e-01 -5.851995025369632203e-02 -3.011637868889555758e+00 -1.807227112346558862e+00 -5.851729795980660509e-02 -1.807226962839064477e+00
2.225563909774435967e+00 -4.972369019557164593e-01 -5.809514586001251341e-02 -3.006207306256956979e+00 -1.802357591103765699e+00 -5.808989541486045405e-02 -1.802357339854196550e+00
2.219548872180451049e+00 -4.939122109490809431e-01 -5.767398981317844314e-02 -3.000779502374490981e+00 -1.797488089629886376e+00 -5.767096294632493431e-02 -1.797487726399791486e+00
2.213533834586466131e+00 -4.905906251853809907e-01 -5.725267250440328748e-02 -2.995330865358007966e+00 -1.792617611425389335e+00 -5.726114567028280089e-02 -1.792618035716159186e+00
2.207518796992481214e+00 -4.872708836048416647e-01 -5.683074230968091639e-02 -2.989867241000230713e+00 -1.787748209881367956e+00 -5.683784984634066006e-02 -1.787748376127880068e+00
2.201503759398496296e+00 -4.839559583079077187e-01 -5.641829302063038065e-02 -2.984393755330928766e+00 -1.782878614238395887e+00 -5.642023766408765101e-02 -1.782878700132916494e+00
2.195488721804511378e+00 -4.806425202047900358e-01 -5.600549727475562234e-02 -2.978899355639444746e+00 -1.778008972580078062e+00 -5.600549470130777169e-02 -1.778009010539619572e+00
2.189473684210526017e+00 -4.773310425010892644e-01 -5.559471101030047380e-02 -2.973391051625575709e+00 -1.773139313678304463e+00 -5.559315239696585587e-02 -1.773139307838288214e+00
2.183458646616541099e+00 -4.740217827208717538e-01 -5.518179703073236575e-02 -2.967869528126714229e+00 -1.768269672826265682e+00 -5.518305905693576124e-02 -1.768269592207483587e+00
2.177443609022556181e+00 -4.707140247680952627e-01 -5.477296909218039994e-02 -2.962332308621759225e+00 -1.763399900892622219e+00 -5.477514467207751647e-02 -1.763399863745523488e+00
2.171428571428571264e+00 -4.674075865116748552e-01 -5.436988597916710825e-02 -2.956770911239879673e+00 -1.758530075058658770e+00 -5.436936564878313422e-02 -1.758530122524788686e+00
2.165413533834586346e+00 -4.641024691813184222e-01 -5.396498634057731586e-02 -2.951192028695926783e+00 -1.753660351584689137e+00 -5.396568448233773907e-02 -1.753660368611642095e+00
2.159398496240601428e+00 -4.607978780651093009e-01 -5.356292967604961430e-02 -2.945597063425549944e+00 -1.748790624220485590e+00 -5.356405527911685394e-02 -1.748790602080587675e+00
2.153383458646616511e+00 -4.574930713004267679e-01 -5.316489613710476125e-02 -2.939983071527218161e+00 -1.743920886220563959e+00 -5.316439861168623798e-02 -1.743920823038754397e+00
2.147368421052631593e+00 -4.541883882363285108e-01 -5.276837183834522799e-02 -2.934344722958763807e+00 -1.739051160213826552e+00 -5.276651988378825570e-02 -1.739051031705249217e+00
2.141353383458646675e+00 -4.508835233494958850e-01 -5.237292991672348047e-02 -2.928684618055346522e+00 -1.734181595664583853e+00 -5.236965763926108158e-02 -1.734181228848975298e+00
2.135338345864661758e+00 -4.475778880623064726e-01 -5.198146543322866575e-02 -2.922999982674727271e+00 -1.729311235684909631e+00 -5.198131497705130860e-02 -1.729311424915784379e+00
2.129323308270676840e+00 -4.442700550537229676e-01 -5.159027994967207986e-02 -2.917289499375235629e+00 -1.724441273111803952e+00 -5.159734847282419073e-02 -1.724441570734221774e+00
2.123308270676691478e+00 -4.409593090857395481e-01 -5.120014895185250742e-02 -2.911555295945185140e+00 -1.719571613922609599e+00 -5.120406430187073726e-02 -1.719571733036340477e+00
2.117293233082706561e+00 -4.376481872783379301e-01 -5.081421899260973873e-02 -2.905792859676623596e+00 -1.714701821231263468e+00 -5.081611326319530886e-02 -1.714701879687996033e+00
2.111278195488721643e+00 -4.343337614981301331e-01 -5.042904817743797813e-02 -2.900000825516672709e+00 -1.709831994046639103e+00 -5.043083008005044832e-02 -1.709832013354056102e+00
2.105263157894736725e+00 -4.310134635297658834e-01 -5.004573050437143011e-02 -2.894178056384471009e+00 -1.704962151024242312e+00 -5.004780432816601649e-02 -1.704962134467871149e+00
2.099248120300751808e+00 -4.276898687892782269e-01 -4.966653609854120716e-02 -2.888321050422743674e+00 -1.700092307057510466e+00 -4.966689730962887961e-02 -1.700092243425156635e+00
2.093233082706766890e+00 -4.243605541897293443e-01 -4.928806230509268083e-02 -2.882427044529834781e+00 -1.695222528626106895e+00 -4.928803172524531123e-02 -1.695222339840346537e+00
2.087218045112781972e+00 -4.210257444501397939e-01 -4.891211754893189101e-02 -2.876500247600425997e+00 -1.690352448606830871e+00 -4.891111748267654158e-02 -1.690352424088252592e+00
2.081203007518797055e+00 -4.176820756172468507e-01 -4.853741561784474801e-02 -2.870533993612144119e+00 -1.685482577509388902e+00 -4.853596677777331087e-02 -1.685482496382184170e+00
2.075187969924812137e+00 -4.143303992914106892e-01 -4.816483650149111506e-02 -2.864524220945581234e+00 -1.680612773185832687e+00 -4.816176703075954191e-02 -1.680612557539935548e+00
2.069172932330826775e+00 -4.109725837170519758e-01 -4.779371288912466487e-02 -2.858469147511093489e+00 -1.675742487695810690e+00 -4.779058948795192330e-02 -1.675742647731880197e+00
2.063157894736841858e+00 -4.075977408817064163e-01 -4.742841420623748055e-02 -2.852365197284428167e+00 -1.670872455738417361e+00 -4.743019500847840686e-02 -1.670872632941298397e+00
2.057142857142856940e+00 -4.042133098184115259e-01 -4.706001898075950346e-02 -2.846211768602626258e+00 -1.666002601281767026e+00 -4.706159993516016021e-02 -1.666002658274469805e+00
2.051127819548872022e+00 -4.008148772070396770e-01 -4.669547114862728637e-02 -2.840001847991088457e+00 -1.661132682609458344e+00 -4.669639408834506261e-02 -1.661132670204501727e+00
2.045112781954887105e+00 -3.973999776799146399e-01 -4.633307999095540031e-02 -2.833727463252785572e+00 -1.656261903560131588e+00 -4.633345491971659069e-02 -1.656262669868966197e+00
2.039097744360902187e+00 -3.939662738466114811e-01 -4.597508895342018731e-02 -2.827389409694370137e+00 -1.651392609137261935e+00 -4.597248908500069925e-02 -1.651392657585172508e+00
2.033082706766917269e+00 -3.905122956637746001e-01 -4.561434458819738774e-02 -2.820978991902530542e+00 -1.646522671884775413e+00 -4.561308348082290104e-02 -1.646522633784519352e+00
2.027067669172932352e+00 -3.870324731219801362e-01 -4.525794346746585262e-02 -2.814489882422801514e+00 -1.641652940698240304e+00 -4.524933698244766600e-02 -1.641652604124950621e+00
2.021052631578947434e+00 -3.835270327534628931e-01 -4.490345080546929990e-02 -2.807916267753880479e+00 -1.636782531176665056e+00 -4.490627679632300945e-02 -1.636782544595084765e+00
2.015037593984962516e+00 -3.799878812414788642e-01 -4.455079113416091779e-02 -2.801240821025183347e+00 -1.631912321298247370e+00 -4.455183802580586078e-02 -1.631912486168542786e+00
2.009022556390977599e+00 -3.764084993139267810e-01 -4.419965716512432724e-02 -2.794457164022684736e+00 -1.627042434459191611e+00 -4.419038303745607271e-02 -1.627042415227337724e+00
2.003007518796992237e+00 -3.727826429718181234e-01 -4.385316536784050756e-02 -2.787544762775415741e+00 -1.622172954425585178e+00 -4.385400078607807478e-02 -1.622172316694443950e+00
1.996992481203007541e+00 -3.691003945349236592e-01 -4.350496448632362040e-02 -2.780486156735604730e+00 -1.617301552621779104e+00 -4.350480662759373396e-02 -1.617302235822607015e+00
1.990977443609022401e+00 -3.653991249773668182e-01 -4.316156257152503617e-02 -2.773353002539873380e+00 -1.612431434866509861e+00 -4.316174368378906945e-02 -1.612432108634955785e+00
1.984962406015037484e+00 -3.616870402963286435e-01 -4.281884623912213944e-02 -2.766155226399351630e+00 -1.607562120245034309e+00 -4.281959495986420450e-02 -1.607562007452939978e+00
1.978947368421052566e+00 -3.579676548458785024e-01 -4.247720057850626341e-02 -2.758919857822256461e+00 -1.602691795701449928e+00 -4.247782333960910262e-02 -1.602691877859440339e+00
1.972932330827067648e+00 -3.542433069995145067e-01 -4.213831136934640537e-02 -2.751627706635837445e+00 -1.597821734639123914e+00 -4.213836726465173405e-02 -1.597821736307399432e+00
1.966917293233082731e+00 -3.505159331926422372e-01 -4.180200324081180530e-02 -2.744291663982027174e+00 -1.592951637494567363e+00 -4.180081289005599388e-02 -1.592951583232912860e+00
1.960902255639097813e+00 -3.467868522244476615e-01 -4.146667103135498467e-02 -2.736907449987020513e+00 -1.588081571772955058e+00 -4.146483944727163279e-02 -1.588081418978373849e+00
1.954887218045112673e+00 -3.430585863940141533e-01 -4.113325414836436350e-02 -2.729494405764788301e+00 -1.583210788279881376e+00 -4.112904954003330366e-02 -1.583211244926503447e+00
1.948872180451127756e+00 -3.393323461532160024e-01 -4.080194161584411311e-02 -2.722039720847014621e+00 -1.578339926426351569e+00 -4.080145279653797641e-02 -1.578341024988798136e+00
1.942857142857142838e+00 -3.356095262207766661e-01 -4.047245612052127739e-02 -2.714548971486314688e+00 -1.573470697424394382e+00 -4.047630644646711684e-02 -1.573470849756190226e+00
1.936842105263157920e+00 -3.318918762224615238e-01 -4.014579809003985394e-02 -2.707030510656169398e+00 -1.568600578348280372e+00 -4.014711624423276254e-02 -1.568600640649465028e+00
1.930827067669172781e+00 -3.281809770804103299e-01 -3.982081936783129356e-02 -2.699475156050643143e+00 -1.563730408334904176e+00 -3.982083270184825358e-02 -1.563730419208258393e+00
1.924812030075187863e+00 -3.244764901741103991e-01 -3.949684713646683942e-02 -2.691895565513043209e+00 -1.558860233703196929e+00 -3.949670328619406950e-02 -1.558860186204818810e+00
1.918796992481202945e+00 -3.207814203960522859e-01 -3.917642799601588760e-02 -2.684290443842410223e+00 -1.553990221646601722e+00 -3.917455146996484672e-02 -1.553989941842388589e+00
1.912781954887218028e+00 -3.170962548921445467e-01 -3.885409650590940928e-02 -2.676661653875366920e+00 -1.549119515740145614e+00 -3.885430626559216449e-02 -1.549119686220272740e+00
1.906766917293233110e+00 -3.134218381258905284e-01 -3.853646356367423920e-02 -2.669011550241499275e+00 -1.544249374781713202e+00 -3.853592502987002177e-02 -1.544249419409876367e+00
1.900751879699248192e+00 -3.097593972802759610e-01 -3.821975151601498394e-02 -2.661341115073610375e+00 -1.539379142196121375e+00 -3.821936961324527010e-02 -1.539379141478132595e+00
1.894736842105263275e+00 -3.061127054597545527e-01 -3.790566696999233404e-02 -2.653651827864710988e+00 -1.534508888806932703e+00 -3.790458991442442749e-02 -1.534508852503582155e+00
1.888721804511278135e+00 -3.024758028660664566e-01 -3.759279992664947556e-02 -2.645946388733179333e+00 -1.529638629034988595e+00 -3.759149369043424116e-02 -1.529638552605778745e+00
1.882706766917293217e+00 -2.988530467304384430e-01 -3.728272172673723767e-02 -2.638223278306520925e+00 -1.524768379331727930e+00 -3.727984429745608008e-02 -1.524768242044664213e+00
1.876691729323308078e+00 -2.952473694639086155e-01 -3.697327899486259339e-02 -2.630487423893452359e+00 -1.519898197629670600e+00 -3.696866747963915151e-02 -1.519897921795106743e+00
1.870676691729323160e+00 -2.916574651472139124e-01 -3.666612487412593963e-02 -2.622740364000290203e+00 -1.515029041555098432e+00 -3.667227340984124950e-02 -1.515027608647020463e+00
1.864661654135338242e+00 -2.880843508135007003e-01 -3.635883138724743668e-02 -2.614947579537881150e+00 -1.510156740189224189e+00 -3.636620826681591367e-02 -1.510157231564107860e+00
1.858646616541353325e+00 -2.845292390383977188e-01 -3.605744271865707340e-02 -2.607212369163376398e+00 -1.505286682816407096e+00 -3.606102318089406122e-02 -1.505286880762628510e+00
1.852631578947368407e+00 -2.809923697905353235e-01 -3.575580247524214744e-02 -2.599434380523849786e+00 -1.500416404141726279e+00 -3.575807872930140269e-02 -1.500416515907410764e+00
1.846616541353383489e+00 -2.774736229568387502e-01 -3.545597421778585306e-02 -2.591649336254814529e+00 -1.495546074121056890e+00 -3.545759056694519629e-02 -1.495546139576826583e+00
1.840601503759398572e+00 -2.739745048492841506e-01 -3.515793686200033991e-02 -2.583858403055376396e+00 -1.490675720150529404e+00 -3.515913822489391549e-02 -1.490675752214684069e+00
1.834586466165413654e+00 -2.704952545329233904e-01 -3.486121917197667480e-02 -2.576067452131426627e+00 -1.485805352370489052e+00 -3.486258774235695412e-02 -1.485805353982284194e+00
1.828571428571428514e+00 -2.670361487151374780e-01 -3.456771170697543055e-02 -2.568251548465965151e+00 -1.480934979870039303e+00 -3.456787975248361289e-02 -1.480934944967517986e+00
1.822556390977443597e+00 -2.635982521762832986e-01 -3.427392045907939194e-02 -2.560454866122226836e+00 -1.476064629878851786e+00 -3.427498110709932544e-02 -1.476064525232499980e+00
1.816541353383458457e+00 -2.601814213561942646e-01 -3.398516934858814009e-02 -2.552648689132182458e+00 -1.471195008906404533e+00 -3.398386939302833198e-02 -1.471194094828792931e+00
1.810526315789473539e+00 -2.567865617686613255e-01 -3.369379040101574269e-02 -2.544840001320657574e+00 -1.466323504540312905e+00 -3.369452662381903357e-02 -1.466323653803608407e+00
1.804511278195488622e+00 -2.534133626085983693e-01 -3.340689776594290422e-02 -2.537030566333893677e+00 -1.461453153791793858e+00 -3.340693587517391816e-02 -1.461453202203101709e+00
1.798496240601503704e+00 -2.500627947120212524e-01 -3.311594943633582727e-02 -2.529220943876853145e+00 -1.456582732761092069e+00 -3.312107858274367100e-02 -1.456582740075020421e+00
1.792481203007518786e+00 -2.467351606872116576e-01 -3.283899239147267807e-02 -2.521413808301923076e+00 -1.451712290335692712e+00 -3.283693098275956151e-02 -1.451712267472176743e+00
1.786466165413533869e+00 -2.434306654269014492e-01 -3.255587977395078131e-02 -2.513606025688507550e+00 -1.446841836969429584e+00 -3.255445729399693983e-02 -1.446841784459096170e+00
1.780451127819548951e+00 -2.401497599743824540e-01 -3.227499565293608097e-02 -2.505802075180737720e+00 -1.441971387086443013e+00 -3.227359306119318566e-02 -1.441971291128240296e+00
1.774436090225564033e+00 -2.368923170178665882e-01 -3.199608186411779381e-02 -2.498002578224863157e+00 -1.437100929101104541e+00 -3.199419415155668051e-02 -1.437100787649616240e+00
1.768421052631578894e+00 -2.336591676182144250e-01 -3.171934463356208128e-02 -2.490205731260306532e+00 -1.432230520627258086e+00 -3.171582194409161559e-02 -1.432230274479272980e+00
1.762406015037593976e+00 -2.304501045683888805e-01 -3.144474503950388938e-02 -2.482413980542197418e+00 -1.427360414120456777e+00 -3.144426523822518860e-02 -1.427359754009169368e+00
1.756390977443608836e+00 -2.272651082704567060e-01 -3.117058193649636932e-02 -2.474626667115610079e+00 -1.422488974407483120e+00 -3.117046687562148588e-02 -1.422489157608713306e+00
1.750375939849623919e+00 -2.241060035813255691e-01 -3.090033800730999231e-02 -2.466846621606298751e+00 -1.417618312728940566e+00 -3.090177745481259217e-02 -1.417618659132130698e+00
1.744360902255639001e+00 -2.209713209451692195e-01 -3.062860513496287740e-02 -2.459057110817880254e+00 -1.412747927939517645e+00 -3.063211744044780013e-02 -1.412748106432675010e+00
1.738345864661654083e+00 -2.178600220425423728e-01 -3.035936103415282777e-02 -2.451300173759972445e+00 -1.407877432749197411e+00 -3.036255881819845126e-02 -1.407877541675106592e+00
1.732330827067669166e+00 -2.147774953732619618e-01 -3.009349407152592595e-02 -2.443537734446231457e+00 -1.403006899784730699e+00 -3.009520748860368411e-02 -1.403006966248903531e+00
1.726315789473684248e+00 -2.117189048796495332e-01 -2.982841493420823956e-02 -2.435784724857232852e+00 -1.398136347040020988e+00 -2.982975374969424817e-02 -1.398136380488666175e+00
1.720300751879699330e+00 -2.086856414776218638e-01 -2.956504443281359265e-02 -2.428037508972047398e+00 -1.393265783505907685e+00 -2.956608545106561084e-02 -1.393265784534236440e+00
1.714285714285714413e+00 -2.056787857690210997e-01 -2.930334206175960743e-02 -2.420302637009215552e+00 -1.388395221478311070e+00 -2.930414951597699880e-02 -1.388395178467312530e+00
1.708270676691729273e+00 -2.026972142241098840e-01 -2.904315688225423894e-02 -2.412536178913493590e+00 -1.383524722022580811e+00 -2.904391552280393904e-02 -1.383524562347315801e+00
1.702255639097744355e+00 -1.997418625377914980e-01 -2.878491907942114583e-02 -2.404858305128598328e+00 -1.378653356275589825e+00 -2.878536314373662114e-02 -1.378653936223745102e+00
1.696240601503759216e+00 -1.968128225072672821e-01 -2.852948850764915056e-02 -2.397147122457356172e+00 -1.373783192798708086e+00 -2.852847693888864097e-02 -1.373783300141297348e+00
1.690225563909774298e+00 -1.939098333150805209e-01 -2.827310133468044842e-02 -2.389450256238512260e+00 -1.368912608699233369e+00 -2.827324383772200286e-02 -1.368912654142338869e+00
1.684210526315789380e+00 -1.910326787025107553e-01 -2.802037730311498706e-02 -2.381768037780743086e+00 -1.364041985056633877e+00 -2.801965168233907025e-02 -1.364041998268334943e+00
1.678195488721804463e+00 -1.881834497707623177e-01 -2.776786138175241919e-02 -2.374088614078526227e+00 -1.359171344433913520e+00 -2.776768813385954368e-02 -1.359171332560922263e+00
1.672180451127819545e+00 -1.853595485515531216e-01 -2.751751714372988045e-02 -2.366424149915363095e+00 -1.354300693601972139e+00 -2.751733951276220946e-02 -1.354300657063042035e+00
1.666165413533834627e+00 -1.825623471813246634e-01 -2.726879293755976943e-02 -2.358771293383055578e+00 -1.349429991652945304e+00 -2.726858909888477817e-02 -1.349429971820598873e+00
1.660150375939849710e+00 -1.797917777478322821e-01 -2.702220862467483858e-02 -2.351130498183331419e+00 -1.344559336745327016e+00 -2.702141400565386681e-02 -1.344559276885512578e+00
1.654135338345864792e+00 -1.770480276150310783e-01 -2.677682295782835356e-02 -2.343502431902392491e+00 -1.339688761197844968e+00 -2.677717002611323602e-02 -1.339688572077359030e+00
1.648120300751879652e+00 -1.743308799968350531e-01 -2.653318405807179869e-02 -2.335884796181204148e+00 -1.334817491818819590e+00 -2.653161651565927315e-02 -1.334817858224734310e+00
1.642105263157894735e+00 -1.716404064077799441e-01 -2.629154207449888037e-02 -2.328283725268153859e+00 -1.329947051186483931e+00 -2.628877965214604026e-02 -1.329947134767157646e+00
1.636090225563909595e+00 -1.689767007669245036e-01 -2.605097885151713352e-02 -2.320695129603043583e+00 -1.325076540563855154e+00 -2.604681345234283185e-02 -1.325076402420802602e+00
1.630075187969924677e+00 -1.663397439983800574e-01 -2.581162434476871187e-02 -2.313119425472895063e+00 -1.320206039503221129e+00 -2.581458434801249882e-02 -1.320205663668999385e+00
1.624060150375939759e+00 -1.637295195063349085e-01 -2.557428368011521042e-02 -2.305549943850043526e+00 -1.315334833210901833e+00 -2.557603702003714841e-02 -1.315334848225426567e+00
1.618045112781954842e+00 -1.611462636112942493e-01 -2.533852014170837399e-02 -2.298006890041209171e+00 -1.310463861910873495e+00 -2.534242010136855336e-02 -1.310464133727637925e+00
1.612030075187969924e+00 -1.585895111762084531e-01 -2.510432359633773397e-02 -2.290472618774664237e+00 -1.305593265018844873e+00 -2.510788123757082962e-02 -1.305593365006704420e+00
1.606015037593985006e+00 -1.560596656449041719e-01 -2.487170165786891859e-02 -2.282954219019829090e+00 -1.300722629223370230e+00 -2.487409547431725446e-02 -1.300722584945784632e+00
1.600000000000000089e+00 -1.535567768284326895e-01 -2.464097357705328714e-02 -2.275447001566376137e+00 -1.295851241846402768e+00 -2.464240463200558298e-02 -1.295851794976004223e+00
1.593984962406015171e+00 -1.510802020645233279e-01 -2.441111129753696651e-02 -2.267956741888431438e+00 -1.290980856951671862e+00 -2.441248969474137456e-02 -1.290980995441364909e+00
1.587969924812030031e+00 -1.486305970667137211e-01 -2.418385995742842673e-02 -2.260481531182329640e+00 -1.286110109866327456e+00 -2.418423535262004265e-02 -1.286110186484862306e+00
1.581954887218045114e+00 -1.462078372958342254e-01 -2.395671372199970062e-02 -2.253018346534984229e+00 -1.281239326719903371e+00 -2.395758729510773580e-02 -1.281239368189407868e+00
1.575939849624059974e+00 -1.438114320821664016e-01 -2.373177690194743991e-02 -2.245532667392437620e+00 -1.276368528782986012e+00 -2.373251467244615401e-02 -1.276368540614827074e+00
1.569924812030075056e+00 -1.414418728280323057e-01 -2.350928944235545354e-02 -2.238144011604351391e+00 -1.271497727097081532e+00 -2.350899717124247529e-02 -1.271497703810584579e+00
1.563909774436090139e+00 -1.390988795260479638e-01 -2.328663270345110795e-02 -2.230730806688392409e+00 -1.266626957597341674e+00 -2.328701969936286184e-02 -1.266626857821012253e+00
1.557894736842105221e+00 -1.367824430410869152e-01 -2.306632417967692181e-02 -2.223332005941285772e+00 -1.261755338152087846e+00 -2.306656987970538003e-02 -1.261756002687771661e+00
1.551879699248120303e+00 -1.344925623517082280e-01 -2.284836973960900977e-02 -2.215946696760400680e+00 -1.256885066307939169e+00 -2.284763670354942808e-02 -1.256885138451176775e+00
1.545864661654135386e+00 -1.322291427548655807e-01 -2.263022122074180228e-02 -2.208582173183096131e+00 -1.252014248095133953e+00 -2.263020967735303660e-02 -1.252014265151034422e+00
1.539849624060150468e+00 -1.299921612306204899e-01 -2.241484600955965037e-02 -2.201231124130844208e+00 -1.247143399137572661e+00 -2.241427813600630620e-02 -1.247143382827311298e+00
1.533834586466165550e+00 -1.277814449064303137e-01 -2.219979266601676202e-02 -2.193897883849718511e+00 -1.242272543670535301e+00 -2.219983049531452229e-02 -1.242272491520870714e+00
1.527819548872180411e+00 -1.255973190612644508e-01 -2.198829199250853725e-02 -2.186580788555154697e+00 -1.237401720807622008e+00 -2.198685317923369104e-02 -1.237401591274517099e+00
1.521804511278195493e+00 -1.234392743178307633e-01 -2.177576952229668197e-02 -2.179278545991695015e+00 -1.232530403296083543e+00 -2.177532874360843529e-02 -1.232530682134827194e+00
1.515789473684210353e+00 -1.213074055128591650e-01 -2.156602900396078701e-02 -2.171992528763814878e+00 -1.227659767778607414e+00 -2.156523208985738904e-02 -1.227659764155843547e+00
1.509774436090225436e+00 -1.192017761915150215e-01 -2.135776232557277943e-02 -2.164727365970336326e+00 -1.222788899360470083e+00 -2.135652173968790105e-02 -1.222788837407572160e+00
1.503759398496240518e+00 -1.171221473613830028e-01 -2.115084583276224256e-02 -2.157471577222348280e+00 -1.217918024734239157e+00 -2.114911625608691462e-02 -1.217917901998929686e+00
1.497744360902255600e+00 -1.150685181205080426e-01 -2.094530179573819706e-02 -2.150241281018686390e+00 -1.213047278349788094e+00 -2.094281423662635797e-02 -1.213046958155465482e+00
1.491729323308270683e+00 -1.130408661760461814e-01 -2.074139856836793028e-02 -2.143023228403190483e+00 -1.208176167790685707e+00 -2.073689510439032449e-02 -1.208176006605910180e+00
1.485714285714285765e+00 -1.110390696008000250e-01 -2.053887182045322293e-02 -2.135820589603840691e+00 -1.203305143873018013e+00 -2.053693877142862695e-02 -1.203305053519795553e+00
1.479699248120300847e+00 -1.090631534761217769e-01 -2.033798756270933927e-02 -2.128640797751406577e+00 -1.198434272819991264e+00 -2.033276377972052101e-02 -1.198434055044646618e+00
1.473684210526315930e+00 -1.071127222341877322e-01 -2.014250922904466459e-02 -2.121502041718201337e+00 -1.193562823118346827e+00 -2.014286957199961856e-02 -1.193563085105691535e+00
1.467669172932330790e+00 -1.051881389605487244e-01 -1.993932888029925632e-02 -2.114327769493961728e+00 -1.188691894440580432e+00 -1.994269617161240765e-02 -1.188692098956831922e+00
1.461654135338345872e+00 -1.032890556026618417e-01 -1.974302335607399511e-02 -2.107197408259391835e+00 -1.183821005476536126e+00 -1.974502956126185718e-02 -1.183821103168789302e+00
1.455639097744360733e+00 -1.014153770111580061e-01 -1.954762671899803669e-02 -2.100083916747974122e+00 -1.178950059774113379e+00 -1.954914149382980249e-02 -1.178950098491185594e+00
1.449624060150375815e+00 -9.956720230783377978e-02 -1.935592643052116979e-02 -2.092987870390881966e+00 -1.174079019100000565e+00 -1.935482916482489379e-02 -1.174079085153459934e+00
1.443609022556390897e+00 -9.774429351220226270e-02 -1.916106218779954976e-02 -2.085912163674703557e+00 -1.169208066962978521e+00 -1.916201077563961519e-02 -1.169208063265621433e+00
1.437593984962405980e+00 -9.594663689488552860e-02 -1.896989824359169435e-02 -2.078839725562602769e+00 -1.164336481813600610e+00 -1.897064477749658279e-02 -1.164337032898017599e+00
1.431578947368421062e+00 -9.417413758211634622e-02 -1.878011307687209655e-02 -2.071807033066087822e+00 -1.159465934919917895e+00 -1.878070612312487606e-02 -1.159465994104749820e+00
1.425563909774436144e+00 -9.242673069690796051e-02 -1.859172547156263955e-02 -2.064782486196617750e+00 -1.154594936143824357e+00 -1.859217749757465302e-02 -1.154594946932310684e+00
1.419548872180451227e+00 -9.070431091009291402e-02 -1.840502988437320644e-02 -2.057777272864783402e+00 -1.149723888189728704e+00 -1.840504552730474336e-02 -1.149723891423317879e+00
1.413533834586466309e+00 -8.900677000495711699e-02 -1.821909416877226864e-02 -2.050786560769172873e+00 -1.144852832350674143e+00 -1.821929891923904782e-02 -1.144852827618340063e+00
1.407518796992481169e+00 -8.733405349177930654e-02 -1.803287562692490117e-02 -2.043806492890841042e+00 -1.139981687358603724e+00 -1.803492742162404738e-02 -1.139981755556919607e+00
1.401503759398496252e+00 -8.568608554332533822e-02 -1.785168736272825518e-02 -2.036862258391720193e+00 -1.135110666819710845e+00 -1.785192113621788049e-02 -1.135110675278249603e+00
1.395488721804511334e+00 -8.406269248518970227e-02 -1.767090052434930336e-02 -2.029927604352746329e+00 -1.130239614522210667e+00 -1.767026993591436224e-02 -1.130239586821741193e+00
1.389473684210526416e+00 -8.246386237920508289e-02 -1.749024929853795415e-02 -2.023010519912279648e+00 -1.125368565780376029e+00 -1.748996280137471437e-02 -1.125368490227673934e+00
1.383458646616541277e+00 -8.088956469614647093e-02 -1.731208043259116827e-02 -2.016112539317792773e+00 -1.120497727527054899e+00 -1.731098683995827697e-02 -1.120497385538154145e+00
1.377443609022556359e+00 -7.934579334667794803e-02 -1.713394565642862091e-02 -2.009230916900135000e+00 -1.115626206832505574e+00 -1.713332554112027145e-02 -1.115626272798815988e+00
1.371428571428571441e+00 -7.781395047487683903e-02 -1.695784008516319080e-02 -2.002367826735254486e+00 -1.110755172764876120e+00 -1.695695521683692961e-02 -1.110755152062292694e+00
1.365413533834586524e+00 -7.631251429689422938e-02 -1.678283349040100500e-02 -1.995522447093459384e+00 -1.105884090419871013e+00 -1.678183671263488996e-02 -1.105884023396286109e+00
1.359398496240601606e+00 -7.483534314802078868e-02 -1.660877222463039496e-02 -1.988695844337792673e+00 -1.101013006245729065e+00 -1.660789270782280988e-02 -1.101012886905649024e+00
1.353383458646616466e+00 -7.338235760245705175e-02 -1.643713667642446308e-02 -1.981889887634947112e+00 -1.096141957015461577e+00 -1.643492911160874398e-02 -1.096141742808680597e+00
1.347368421052631549e+00 -7.195253585518600337e-02 -1.626647683742629691e-02 -1.975099807719864931e+00 -1.091270959342609315e+00 -1.626222745183980578e-02 -1.091270591831288161e+00
1.341353383458646631e+00 -7.054708873508037936e-02 -1.609692143170192435e-02 -1.968328664132658057e+00 -1.086399614289229154e+00 -1.609627753233699651e-02 -1.086399440976119513e+00
1.335338345864661713e+00 -6.916541393615656397e-02 -1.592866973924075835e-02 -1.961573971743308942e+00 -1.081527604735773362e+00 -1.592781586008062619e-02 -1.081528247492315575e+00
1.329323308270676796e+00 -6.780725905693556210e-02 -1.576219111394791539e-02 -1.954829663526655548e+00 -1.076656857039020476e+00 -1.576578521561455837e-02 -1.076657078325209183e+00
1.323308270676691656e+00 -6.647305956046248299e-02 -1.559694491907514732e-02 -1.948125360957429386e+00 -1.071785788862015920e+00 -1.559852074568953209e-02 -1.071785895890597473e+00
1.317293233082706738e+00 -6.516224452985608373e-02 -1.543117615703263126e-02 -1.941426370513368083e+00 -1.066914682596753039e+00 -1.543341837853428981e-02 -1.066914704854255547e+00
1.311278195488721821e+00 -6.387492013638962352e-02 -1.526939888388420367e-02 -1.934746779594891386e+00 -1.062043655298801959e+00 -1.526989507368773681e-02 -1.062043505831693935e+00
1.305263157894736903e+00 -6.261093114516634583e-02 -1.510688076953391190e-02 -1.928085549252339437e+00 -1.057171414062649362e+00 -1.510778224824667684e-02 -1.057172299018709349e+00
1.299248120300751985e+00 -6.137030696228377991e-02 -1.494634875995484724e-02 -1.921437912123890479e+00 -1.052300909212761759e+00 -1.494701015648155010e-02 -1.052301084513432183e+00
1.293233082706766846e+00 -6.015302597036290694e-02 -1.478719082829831229e-02 -1.914816979052770041e+00 -1.047429693596666711e+00 -1.478754257896934023e-02 -1.047429862380972576e+00
1.287218045112781928e+00 -5.895871218150072757e-02 -1.462881622098274360e-02 -1.908215592173702735e+00 -1.042558526727186630e+00 -1.463023192801115972e-02 -1.042558631413901704e+00
1.281203007518797010e+00 -5.778759865738865992e-02 -1.447279041129481518e-02 -1.901622827046221653e+00 -1.037687351138121716e+00 -1.447243803522272644e-02 -1.037687395433861459e+00
1.275187969924812093e+00 -5.663945090484696909e-02 -1.431669467251841903e-02 -1.895052673885085026e+00 -1.032816365088897737e+00 -1.431677270798958901e-02 -1.032816150705983871e+00
1.269172932330827175e+00 -5.551439718841357646e-02 -1.416221292644956678e-02 -1.888502376801170168e+00 -1.027944747207200527e+00 -1.416235034981376019e-02 -1.027944898529219442e+00
1.263157894736842035e+00 -5.441224584252007251e-02 -1.400913492823327271e-02 -1.881969079112560950e+00 -1.023073600368206604e+00 -1.400916091216693540e-02 -1.023073638942883612e+00
1.257142857142857117e+00 -5.333295409848104462e-02 -1.385754190335146407e-02 -1.875453217150405250e+00 -1.018202372826467972e+00 -1.385719444671843804e-02 -1.018202371986189902e+00
1.251127819548872200e+00 -5.227650647053794924e-02 -1.370665194003242021e-02 -1.868956681748614068e+00 -1.013331130870979813e+00 -1.370644045655529733e-02 -1.013331097698880967e+00
1.245112781954887282e+00 -5.124286612562264920e-02 -1.355722847289696220e-02 -1.862476375827606168e+00 -1.008459893772647442e+00 -1.355688703772191771e-02 -1.008459816122071917e+00
1.239097744360902364e+00 -5.023184426519831935e-02 -1.341019005367527148e-02 -1.856016980007803685e+00 -1.003588784264510370e+00 -1.340851943477957241e-02 -1.003588527299656530e+00
1.233082706766917225e+00 -4.924391638732547594e-02 -1.326201136105756989e-02 -1.849574459968607476e+00 -9.987171443434711415e-01 -1.326131716774129644e-02 -9.987172312811080088e-01
1.227067669172932307e+00 -4.827806671542189676e-02 -1.311592585448822200e-02 -1.843156573365874129e+00 -9.938459535399979394e-01 -1.311524744083876828e-02 -9.938459281278970714e-01
1.221052631578947389e+00 -4.733521438183960206e-02 -1.297194450753959456e-02 -1.836742138966684257e+00 -9.889746990257970438e-01 -1.297024734608945989e-02 -9.889746179307905560e-01
1.215037593984962472e+00 -4.641497597446019030e-02 -1.282812806829754584e-02 -1.830349567531301291e+00 -9.841034503464921590e-01 -1.282616344347527540e-02 -9.841033008684634265e-01
1.209022556390977554e+00 -4.551741898829550492e-02 -1.268528219479265508e-02 -1.823979602130188837e+00 -9.792322133274217189e-01 -1.268244976421602568e-02 -9.792319774992753745e-01
1.203007518796992414e+00 -4.464248330358572270e-02 -1.254483933379252174e-02 -1.817624379631333387e+00 -9.743607123546382809e-01 -1.254450903603691360e-02 -9.743606525011645481e-01
1.196992481203007497e+00 -4.379028148322245545e-02 -1.240463264982739899e-02 -1.811287854989770851e+00 -9.694893918989639925e-01 -1.240534250104137828e-02 -9.694892928440652646e-01
1.190977443609022579e+00 -4.296077202621237379e-02 -1.226610304304293596e-02 -1.804967253908176694e+00 -9.646177271127671649e-01 -1.226966217642880969e-02 -9.646179541147417158e-01
1.184962406015037661e+00 -4.215400371928842982e-02 -1.212850372534332241e-02 -1.798658895495654830e+00 -9.597463764726411606e-01 -1.213060667413963858e-02 -9.597466027526382337e-01
1.178947368421052744e+00 -4.137011394108123380e-02 -1.199192409464690245e-02 -1.792375286903018727e+00 -9.548751191467035326e-01 -1.199351003202638391e-02 -9.548752436738678906e-01
1.172932330827067604e+00 -4.060904669145002505e-02 -1.185639114644506005e-02 -1.786102702085431870e+00 -9.500038040848549636e-01 -1.185782627618296205e-02 -9.500038774492215454e-01
1.166917293233082686e+00 -3.987101791331720130e-02 -1.172278705278062723e-02 -1.779847043133942375e+00 -9.451324698028231719e-01 -1.172340195536395770e-02 -9.451325042597236159e-01
1.160902255639097769e+00 -3.915612000285510763e-02 -1.158953247130695488e-02 -1.773606971900840934e+00 -9.402611342224058699e-01 -1.159017414076979335e-02 -9.402611241968481526e-01
1.154887218045112851e+00 -3.846456314019106038e-02 -1.145762160086189092e-02 -1.767380491583238289e+00 -9.353898837136336297e-01 -1.145810999951220668e-02 -9.353897373223555300e-01
1.148872180451127933e+00 -3.779630521130539211e-02 -1.132682629758449515e-02 -1.761169835241710002e+00 -9.305181830737255799e-01 -1.132718898699665647e-02 -9.305183436858865953e-01
1.142857142857142794e+00 -3.715176067991723952e-02 -1.119726524463063137e-02 -1.754971738427257177e+00 -9.256469001358331727e-01 -1.119739623649751263e-02 -9.256469433314860051e-01
1.136842105263157876e+00 -3.653115557886701253e-02 -1.106857950196315360e-02 -1.748786747952188136e+00 -9.207755374496677803e-01 -1.106871965249056622e-02 -9.207755363004668236e-01
1.130827067669172958e+00 -3.593474903854439184e-02 -1.094134102013365542e-02 -1.742611306286708794e+00 -9.159041835554568856e-01 -1.094114840529939771e-02 -9.159041226328912266e-01
1.124812030075188041e+00 -3.536287950262902158e-02 -1.081475085725628303e-02 -1.736451981193804395e+00 -9.110325344304036621e-01 -1.081467195772141746e-02 -9.110327023685284020e-01
1.118796992481203123e+00 -3.481602527042199080e-02 -1.068917552528652302e-02 -1.730300092449273297e+00 -9.061612903871353319e-01 -1.068927918839501605e-02 -9.061612755477106429e-01
1.112781954887217983e+00 -3.429459980273139724e-02 -1.056527792769446777e-02 -1.724155660749201013e+00 -9.012897702502363773e-01 -1.056495724019742080e-02 -9.012898422124602238e-01
1.106766917293233066e+00 -3.379920461857548880e-02 -1.044217005634218848e-02 -1.718020308674061081e+00 -8.964183865200283652e-01 -1.044168948920009936e-02 -8.964184024084687064e-01
1.100751879699248148e+00 -3.333054202405563021e-02 -1.032046012055462189e-02 -1.711889440657879735e+00 -8.915470480410963017e-01 -1.031945116427457343e-02 -8.915469561893584194e-01
1.094736842105263230e+00 -3.288937528566741875e-02 -1.019931874998684235e-02 -1.705761693880009311e+00 -8.866753804532756522e-01 -1.019819808859752722e-02 -8.866755036276269264e-01
1.088721804511278313e+00 -3.247684964082617892e-02 -1.007924778917330955e-02 -1.699633810527688693e+00 -8.818041257340292205e-01 -1.007783079429854303e-02 -8.818040448494426364e-01
1.082706766917293173e+00 -3.209369992310245195e-02 -9.960397937040725569e-03 -1.693502639789755460e+00 -8.769327651235299115e-01 -9.958034062984195273e-03 -8.769325801896552530e-01
1.076691729323308255e+00 -3.174174872874071379e-02 -9.842598217560795046e-03 -1.687362563623804101e+00 -8.720616002192472793e-01 -9.841437354315047542e-03 -8.720611116122748419e-01
1.070676691729323338e+00 -3.142246615404035992e-02 -9.725314591429560368e-03 -1.681223534030335420e+00 -8.671892308596915733e-01 -9.726615213508555541e-03 -8.671896120275400799e-01
1.064661654135338420e+00 -3.113827814383764159e-02 -9.610116873191354436e-03 -1.675062238272568615e+00 -8.623178610817030521e-01 -9.612425691242949127e-03 -8.623181400782415906e-01
1.058646616541353502e+00 -3.089094428602907894e-02 -9.496801519729168584e-03 -1.668878939086376301e+00 -8.574465154155728186e-01 -9.497272204871398671e-03 -8.574466509352329791e-01
1.052631578947368363e+00 -3.068436362608025977e-02 -9.381413520335382325e-03 -1.662666849987673556e+00 -8.525750878607543104e-01 -9.383002322855825070e-03 -8.525751547221651627e-01
1.046616541353383445e+00 -3.052244754398197521e-02 -9.269461290811496085e-03 -1.656412956983885909e+00 -8.477036452239287145e-01 -9.270020691217739639e-03 -8.477036521031927618e-01
1.040601503759398527e+00 -3.041052690895887714e-02 -9.156713619502277954e-03 -1.650115600173024610e+00 -8.428322931621804459e-01 -9.158168334329289464e-03 -8.428321432650525136e-01
1.034586466165413610e+00 -3.035555160223245980e-02 -9.047145929218824642e-03 -1.643740117095531916e+00 -8.379604172188651612e-01 -9.047383461756966852e-03 -8.379606282981473253e-01
1.028571428571428692e+00 -3.036711871763845758e-02 -8.937285813883318053e-03 -1.637280039148868216e+00 -8.330890354249006480e-01 -8.937634522265073059e-03 -8.330891072629800220e-01
1.022556390977443552e+00 -3.045881351425915387e-02 -8.828671314779601431e-03 -1.630697551040825033e+00 -8.282175508504867611e-01 -8.828901731088301119e-03 -8.282175802084310590e-01
1.016541353383458635e+00 -3.065088775518140865e-02 -8.721050516331459515e-03 -1.623960210888490963e+00 -8.233460480972327744e-01 -8.721170433433714578e-03 -8.233460471783204948e-01
1.010526315789473717e+00 -3.097596131962345248e-02 -8.615032968899311375e-03 -1.616998421344020276e+00 -8.184745408077456208e-01 -8.614428154764170592e-03 -8.184745082143094486e-01
1.004511278195488799e+00 -3.149467736217162472e-02 -8.508757973989264714e-03 -1.609706181837347483e+00 -8.136030462832207766e-01 -8.508662887002175004e-03 -8.136029633575905251e-01
9.984962406015038816e-01 -3.236981167985892444e-02 -8.404603282913763670e-03 -1.601818627511951254e+00 -8.087317407898930721e-01 -8.403861573796356232e-03 -8.087314126503670764e-01
9.924812030075187419e-01 -3.360683874296997026e-02 -8.300390483172393960e-03 -1.592724120131776999e+00 -8.038597245870287011e-01 -8.300007930772309792e-03 -8.038598561379808327e-01
9.864661654135338242e-01 -3.494471489531661423e-02 -8.198040359015754813e-03 -1.582547050395908927e+00 -7.989882846315622400e-01 -8.197077949750145379e-03 -7.989882938732844053e-01
9.804511278195489066e-01 -3.629105963955810837e-02 -8.095829439207833864e-03 -1.571511172442955129e+00 -7.941167691628906455e-01 -8.095028003739141581e-03 -7.941167259281849411e-01
9.744360902255639889e-01 -3.759587292527635793e-02 -7.994978794827849178e-03 -1.559797819961264098e+00 -7.892452499793789489e-01 -7.993754062074106756e-03 -7.892451524331132173e-01
9.684210526315790712e-01 -3.882969926187869458e-02 -7.894681321486322553e-03 -1.547555611809517506e+00 -7.843737670459018929e-01 -7.892881342870991176e-03 -7.843735737795017871e-01
9.624060150375939315e-01 -3.997530001445721154e-02 -7.796127603492510223e-03 -1.534903244541269141e+00 -7.795019002225049842e-01 -7.792843542781350066e-03 -7.795019935227747165e-01
9.563909774436090139e-01 -4.102313789050219400e-02 -7.698106781904510455e-03 -1.521935401916957753e+00 -7.746305277079343909e-01 -7.699294821449560906e-03 -7.746303896421646851e-01
9.503759398496240962e-01 -4.196877903808353405e-02 -7.601007458717315771e-03 -1.508740722110711641e+00 -7.697590145290256203e-01 -7.601981826002579545e-03 -7.697587970160035820e-01
9.443609022556391785e-01 -4.281122612490784879e-02 -7.505507036335914116e-03 -1.495386087961399157e+00 -7.648871177665595988e-01 -7.504645533906358253e-03 -7.648871971434241246e-01
9.383458646616542609e-01 -4.355211031263810095e-02 -7.409938798175755986e-03 -1.481930717847563805e+00 -7.600155728278246148e-01 -7.410394097865369289e-03 -7.600155887779547204e-01
9.323308270676691212e-01 -4.419398271569782710e-02 -7.315226008837557616e-03 -1.468422037235130873e+00 -7.551439912275189625e-01 -7.315801027455437477e-03 -7.551439760461358119e-01
9.263157894736842035e-01 -4.474073045754453637e-02 -7.221702080815194796e-03 -1.454902219963616794e+00 -7.502723338744035075e-01 -7.222182264995749904e-03 -7.502723578062578946e-01
9.203007518796992859e-01 -4.519687240654016169e-02 -7.129317342330027639e-03 -1.441402902127699726e+00 -7.454007416119089457e-01 -7.129497342929039597e-03 -7.454007341276589482e-01
9.142857142857143682e-01 -4.556713828730996063e-02 -7.037003162958080198e-03 -1.427956698760487697e+00 -7.405291538807753371e-01 -7.037722936197309508e-03 -7.405291050627114124e-01
9.082706766917294505e-01 -4.585627751433155042e-02 -6.946811390502846857e-03 -1.414587050260078138e+00 -7.356576243062145082e-01 -6.946842177013579089e-03 -7.356574706573946187e-01
9.022556390977443108e-01 -4.606942762888285164e-02 -6.857116320104951132e-03 -1.401314833930652926e+00 -7.307853764242144834e-01 -6.856840102100191479e-03 -7.307858309557893062e-01
8.962406015037593932e-01 -4.621216835124695305e-02 -6.767921710593961804e-03 -1.388157543451397080e+00 -7.259141229447091392e-01 -6.767700486520939612e-03 -7.259141860031805837e-01
8.902255639097744755e-01 -4.628681550540001549e-02 -6.679631974523140246e-03 -1.375129038266099002e+00 -7.210425344997936081e-01 -6.679401449903864772e-03 -7.210425358503356197e-01
8.842105263157895578e-01 -4.630134080213561126e-02 -6.592467640165793064e-03 -1.362243807578326305e+00 -7.161709218719730652e-01 -6.591904947786756189e-03 -7.161708805636965991e-01
8.781954887218046402e-01 -4.625597654910959533e-02 -6.506033812665753743e-03 -1.349510158203641286e+00 -7.112993118353448940e-01 -6.505120328268072100e-03 -7.112992202605850078e-01
8.721804511278195005e-01 -4.615819954605487191e-02 -6.420499792938015246e-03 -1.336938381530645481e+00 -7.064277414062047900e-01 -6.418703043813052574e-03 -7.064275553023615650e-01
8.661654135338345828e-01 -4.601067255569819825e-02 -6.335843816932114694e-03 -1.324534623450323911e+00 -7.015560086416918750e-01 -6.318535530079882022e-03 -7.015558900192602199e-01
8.601503759398496651e-01 -4.581715511776787014e-02 -6.251888717945406834e-03 -1.312304094116891084e+00 -6.966841196709337991e-01 -6.251157639665660092e-03 -6.966842031926764323e-01
8.541353383458647475e-01 -4.558086357065772865e-02 -6.168787706094809586e-03 -1.300256601779280485e+00 -6.918121845352938060e-01 -6.170253102818489509e-03 -6.918125244388337869e-01
8.481203007518798298e-01 -4.530523610028525799e-02 -6.086893073183453559e-03 -1.288390832448385481e+00 -6.869407066324381139e-01 -6.087444575546551405e-03 -6.869408391007930659e-01
8.421052631578946901e-01 -4.499309214023542586e-02 -6.003716639727308541e-03 -1.276712789563301476e+00 -6.820690790609821308e-01 -6.005751775363481031e-03 -6.820691485244030350e-01
8.360902255639097724e-01 -4.464734867178345862e-02 -5.924067488846747678e-03 -1.265217941035354121e+00 -6.771974224333074943e-01 -5.924977915609900940e-03 -6.771974529348221417e-01
8.300751879699248548e-01 -4.427053206347817543e-02 -5.844928139735151504e-03 -1.253908476394736793e+00 -6.723257555080043302e-01 -5.845058923709123277e-03 -6.723257524248591466e-01
8.240601503759399371e-01 -4.386507957750894471e-02 -5.765648072968264197e-03 -1.242828865598073040e+00 -6.674540905556178849e-01 -5.765963100427354618e-03 -6.674540470551630911e-01
8.180451127819550194e-01 -4.343445553443419510e-02 -5.687805764643024016e-03 -1.231925253530250508e+00 -6.625824706300053046e-01 -5.687668078933246114e-03 -6.625823368770997757e-01
8.120300751879698797e-01 -4.297718006962484433e-02 -5.611177329552133157e-03 -1.221218293148144562e+00 -6.577101218819521034e-01 -5.610151217507740838e-03 -6.577106219422156341e-01
8.060150375939849621e-01 -4.249853379133580050e-02 -5.534199811756903079e-03 -1.210711665769723222e+00 -6.528388653206937953e-01 -5.533378862390506484e-03 -6.528389023126832669e-01
8.000000000000000444e-01 -4.199999921545149312e-02 -5.458098135170104913e-03 -1.200404644472347959e+00 -6.479672165367410530e-01 -5.457274901341882881e-03 -6.479671780916459456e-01
7.939849624060151267e-01 -4.148245516253687426e-02 -5.382925735062373158e-03 -1.190299250195542280e+00 -6.430955796422946902e-01 -5.381539505118585268e-03 -6.430954495965824913e-01
7.879699248120302091e-01 -4.094743407242136535e-02 -5.308640800438666624e-03 -1.180399213171388295e+00 -6.382237158794545895e-01 -5.308894688026791556e-03 -6.382237222173016145e-01
7.819548872180450694e-01 -4.039679151234243371e-02 -5.235172217350606873e-03 -1.170597485908539737e+00 -6.333518250671150707e-01 -5.235180452233719091e-03 -6.333519738548224476e-01
7.759398496240601517e-01 -3.983164977635345744e-02 -5.162319015440649909e-03 -1.161206728181349845e+00 -6.284801819018164259e-01 -5.163337964869488608e-03 -6.284802321781510770e-01
7.699248120300752340e-01 -3.925350949427440506e-02 -5.091085052749367776e-03 -1.151922420854177842e+00 -6.236082992729701235e-01 -5.090949381287382738e-03 -6.236084850865745155e-01
7.639097744360903164e-01 -3.866309117966618136e-02 -5.019203769653197804e-03 -1.142846724880814069e+00 -6.187366687526560938e-01 -5.019486295099924618e-03 -6.187367333265584302e-01
7.578947368421053987e-01 -3.806225553695849473e-02 -4.948714616008903500e-03 -1.133983281108907226e+00 -6.138649609537090157e-01 -4.948822088723288555e-03 -6.138649770534310157e-01
7.518796992481202590e-01 -3.745129995421107166e-02 -4.879325112348168424e-03 -1.125335060600739734e+00 -6.089932417625931738e-01 -4.878905988993098575e-03 -6.089932163466970083e-01
7.458646616541353414e-01 -3.683145968880662674e-02 -4.809910777673885932e-03 -1.116906140845625783e+00 -6.041215393049431670e-01 -4.809696697980295546e-03 -6.041214512761424738e-01
7.398496240601504237e-01 -3.620370536069782846e-02 -4.741639855531693849e-03 -1.108700171839680948e+00 -5.992497992754344249e-01 -4.741119036475634381e-03 -5.992496819439687705e-01
7.338345864661655060e-01 -3.556869134221953693e-02 -4.674237533465204660e-03 -1.100722387763998444e+00 -5.943779580464463308e-01 -4.672842412295485914e-03 -5.943779086955026658e-01
7.278195488721805884e-01 -3.492794617910892352e-02 -4.607116710029533942e-03 -1.092979359081551971e+00 -5.895063059695119234e-01 -4.607483537883057430e-03 -5.895061000644055138e-01
7.218045112781954487e-01 -3.428036870320273072e-02 -4.541075175684759595e-03 -1.085478968872654493e+00 -5.846342573970033651e-01 -4.541977328462361470e-03 -5.846343459294023326e-01
7.157894736842105310e-01 -3.362836938564057326e-02 -4.475463617380785221e-03 -1.078228978161462681e+00 -5.797625918100445253e-01 -4.475893712923746832e-03 -5.797625598933138225e-01
7.097744360902256133e-01 -3.297195825221248960e-02 -4.410679897702294260e-03 -1.071244067218917184e+00 -5.748904999795987347e-01 -4.410840658010580125e-03 -5.748907693450071577e-01
7.037593984962406957e-01 -3.231188967002151385e-02 -4.346745631659359316e-03 -1.064537022604181482e+00 -5.700189527307721882e-01 -4.346528933198608342e-03 -5.700189746035874139e-01
6.977443609022557780e-01 -3.164840472010497369e-02 -4.283171021626629854e-03 -1.058126624308229013e+00 -5.651472295983811511e-01 -4.282816694447151747e-03 -5.651471758366752862e-01
6.917293233082706383e-01 -3.098191583968836621e-02 -4.220434070727425990e-03 -1.052038489894427276e+00 -5.602756794243038962e-01 -4.220937391498646996e-03 -5.602753739631031182e-01
6.857142857142857206e-01 -3.031246587765618061e-02 -4.158410578858475447e-03 -1.046307007239730025e+00 -5.554036501118922997e-01 -4.159302371665729581e-03 -5.554035642689503227e-01
6.796992481203008030e-01 -2.963949718102624337e-02 -4.096967844953868128e-03 -1.040976776929214420e+00 -5.505317579917197168e-01 -4.097137905391493376e-03 -5.505317538745724271e-01
6.736842105263158853e-01 -2.896112099247296831e-02 -4.036379735066535079e-03 -1.036126266471106394e+00 -5.456598919997603936e-01 -4.035871700408810714e-03 -5.456599392574089658e-01
6.676691729323309676e-01 -2.827077553693013376e-02 -3.976394111049971584e-03 -1.031917150557849494e+00 -5.407880811539701460e-01 -3.976384352617027065e-03 -5.407881196085815301e-01
6.616541353383458279e-01 -2.744610609900242221e-02 -3.916411073982996663e-03 -1.027508684187706800e+00 -5.359161219168264711e-01 -3.916786076401389781e-03 -5.359162957338947653e-01
6.556390977443609103e-01 -2.633782485881551449e-02 -3.856367310794473792e-03 -1.019820810340165806e+00 -5.310445019448926107e-01 -3.857914800718860622e-03 -5.310444700957631659e-01
6.496240601503759926e-01 -2.503819422670625419e-02 -3.799729272393640583e-03 -1.009143195759259815e+00 -5.261727273030748497e-01 -3.799246960864606677e-03 -5.261726399557341560e-01
6.436090225563910749e-01 -2.362729848424311579e-02 -3.742525014478068068e-03 -9.960411540074383119e-01 -5.213007989920481755e-01 -3.741953378435247234e-03 -5.213007989577675971e-01
6.375939849624061573e-01 -2.216360425469935877e-02 -3.685562278978325116e-03 -9.811665392909342254e-01 -5.164289156129171499e-01 -3.685763741681317377e-03 -5.164289664302667004e-01
6.315789473684210176e-01 -2.068793451798768210e-02 -3.628734985850370302e-03 -9.650337336215756290e-01 -5.115571507229030868e-01 -3.629353154102621382e-03 -5.115571248795851567e-01
6.255639097744360999e-01 -1.922821032648544190e-02 -3.573306215399931884e-03 -9.481270854394653336e-01 -5.066854754202931854e-01 -3.573512644734396122e-03 -5.066852789757588793e-01
6.195488721804511822e-01 -1.780303861351581474e-02 -3.518009897514318834e-03 -9.307331395114991635e-01 -5.018133386975810462e-01 -3.518615552395484066e-03 -5.018134298447280983e-01
6.135338345864662646e-01 -1.642442513281919952e-02 -3.463755406626528241e-03 -9.131370414759100163e-01 -4.969416459500672900e-01 -3.464069070360416454e-03 -4.969415770848265579e-01
6.075187969924813469e-01 -1.509982665719764548e-02 -3.409873161705028605e-03 -8.955448059988491138e-01 -4.920695684003055237e-01 -3.410128731257307429e-03 -4.920697207363361469e-01
6.015037593984962072e-01 -1.383345737833568609e-02 -3.355900134057435927e-03 -8.781152607326982995e-01 -4.871977810763343797e-01 -3.356839860678972453e-03 -4.871978608376645870e-01
5.954887218045112895e-01 -1.262723451895765396e-02 -3.304153033210075526e-03 -8.609704007244539659e-01 -4.823260050022577516e-01 -3.304226867300585468e-03 -4.823259972476439117e-01
5.894736842105263719e-01 -1.148162942478164056e-02 -3.251829757075366291e-03 -8.442046421992610572e-01 -4.774542678947327756e-01 -3.251903591687532735e-03 -4.774541305082580234e-01
5.834586466165414542e-01 -1.039573278985484253e-02 -3.200243607336527608e-03 -8.278871307122303014e-01 -4.725820027194020390e-01 -3.200208069414437698e-03 -4.725822602751849066e-01
5.774436090225565366e-01 -9.368241058152289649e-03 -3.149205504194026780e-03 -8.120723622986135704e-01 -4.677103417459741452e-01 -3.149083174386890348e-03 -4.677103866344010097e-01
5.714285714285713969e-01 -8.397096868852819279e-03 -3.098519096384531098e-03 -7.968047582278234842e-01 -4.628385247935013491e-01 -3.098480364360407975e-03 -4.628385096625775574e-01
5.654135338345864792e-01 -7.479928304778449277e-03 -3.049159279036353556e-03 -7.821143971711839171e-01 -4.579667088029883981e-01 -3.049088118864765832e-03 -4.579666295026373346e-01
5.593984962406015615e-01 -6.614037444532501649e-03 -2.999946413077244581e-03 -7.680303957258726166e-01 -4.530950432748441226e-01 -2.999568583733625005e-03 -4.530947471182346087e-01
5.533834586466166439e-01 -5.796541542084574818e-03 -2.951060786958100389e-03 -7.545766209970120597e-01 -4.482226432196475541e-01 -2.950593542160040439e-03 -4.482228561815156942e-01
5.473684210526317262e-01 -5.024238208789658620e-03 -2.902290431026256865e-03 -7.417773588079838998e-01 -4.433509931961906458e-01 -2.903307409384547465e-03 -4.433509672494427289e-01
5.413533834586465865e-01 -4.293623403515776232e-03 -2.854794745139846001e-03 -7.296598255793532717e-01 -4.384789638297785230e-01 -2.855116605983281774e-03 -4.384790741006578396e-01
5.353383458646616688e-01 -3.600716962021786784e-03 -2.807523042144730117e-03 -7.182556326394624602e-01 -4.336070587047713421e-01 -2.807766357069140916e-03 -4.336071776491641216e-01
5.293233082706767512e-01 -2.940789638952579291e-03 -2.760980200215464551e-03 -7.076101662865783570e-01 -4.287352313446568530e-01 -2.760979691276374895e-03 -4.287352780316231460e-01
5.233082706766918335e-01 -2.307748378127841195e-03 -2.714715248403635692e-03 -6.977841403315035995e-01 -4.238633669533020121e-01 -2.714719161025733966e-03 -4.238633753145486516e-01
5.172932330827069158e-01 -1.693130795321841310e-03 -2.669333304918728150e-03 -6.888753753136426239e-01 -4.189914940418323908e-01 -2.668959661396112185e-03 -4.189914695519529331e-01
5.112781954887217761e-01 -1.083324336117773247e-03 -2.624108176395764744e-03 -6.810443522315449139e-01 -4.141196238747437697e-01 -2.623669485063105048e-03 -4.141195608039857645e-01
5.052631578947368585e-01 -4.515996221501267292e-04 -2.578852443594856995e-03 -6.746028573448167309e-01 -4.092477758179923764e-01 -2.579919695326846844e-03 -4.092476491729016841e-01
4.992481203007519408e-01 2.948624576368420605e-04 -2.535104839838548795e-03 -6.705339874462817873e-01 -4.043760538350079647e-01 -2.537048462311850775e-03 -4.043757350833274700e-01
4.932330827067670231e-01 9.514980684972557763e-04 -2.491418004728415594e-03 -6.682435977399866500e-01 -3.995040011714130479e-01 -2.491376693586344615e-03 -3.995038114292295273e-01
4.872180451127821055e-01 1.023306382977081774e-03 -2.447772820324374370e-03 -6.625671848555191312e-01 -3.946316884592084295e-01 -2.448359502862142330e-03 -3.946318947875879779e-01
4.812030075187969658e-01 6.425982812403084696e-04 -2.405471157025723759e-03 -6.527406517124019203e-01 -3.897598751932446759e-01 -2.405480051605087596e-03 -3.897599717501299965e-01
4.751879699248120481e-01 1.446424039866559145e-05 -2.363201168873149943e-03 -6.393950428530553731e-01 -3.848879980107187126e-01 -2.363425061124579951e-03 -3.848880456783894122e-01
4.691729323308271304e-01 -7.012246352519294762e-04 -2.321391016636829407e-03 -6.234826736906035061e-01 -3.800161026783083762e-01 -2.321510589259982108e-03 -3.800161167724699918e-01
4.631578947368422128e-01 -1.402691842996387720e-03 -2.279941750608301815e-03 -6.059311040754405964e-01 -3.751442020253050735e-01 -2.280074734888291269e-03 -3.751441851072089273e-01
4.571428571428572951e-01 -2.033856376973158537e-03 -2.239250743634202748e-03 -5.875085053824613546e-01 -3.702723071908999297e-01 -2.239095022702243705e-03 -3.702722507341926206e-01
4.511278195488721554e-01 -2.569237502134478351e-03 -2.198664954936029470e-03 -5.688168497638531607e-01 -3.654004615369517706e-01 -2.198553647123208110e-03 -3.654003137002382329e-01
4.451127819548872377e-01 -3.002042511648120044e-03 -2.158433543820502919e-03 -5.503103393673313137e-01 -3.605285500419632694e-01 -2.158428338986060572e-03 -3.605283740563338113e-01
4.390977443609023201e-01 -3.336040615129092380e-03 -2.118994764398057350e-03 -5.323220783699372793e-01 -3.556564149491381888e-01 -2.118998838662224278e-03 -3.556564318758864696e-01
4.330827067669174024e-01 -3.580435593714646758e-03 -2.079694816746122110e-03 -5.151006456262884337e-01 -3.507845869637129521e-01 -2.079534984801428843e-03 -3.507844873600838298e-01
4.270676691729324848e-01 -3.746862921822873352e-03 -2.041037545562438861e-03 -4.988366078518453595e-01 -3.459125636195389819e-01 -2.040919489291007864e-03 -3.459125454342829586e-01
4.210526315789473450e-01 -3.847715023899075243e-03 -2.002787853921999314e-03 -4.836910847938389879e-01 -3.410404236563980840e-01 -2.003402070291741225e-03 -3.410405883185746445e-01
4.150375939849624274e-01 -3.895656985482151124e-03 -1.964986660693280630e-03 -4.698287493993003605e-01 -3.361685866894692509e-01 -1.965187633163519194e-03 -3.361686365061949955e-01
4.090225563909775097e-01 -3.904155003051487747e-03 -1.927747003550290975e-03 -4.574741254958625269e-01 -3.312966967281746333e-01 -1.927574895843285228e-03 -3.312966819031744614e-01
4.030075187969925921e-01 -3.890876374713344698e-03 -1.890097989586902311e-03 -4.470661100225561402e-01 -3.264248923424717397e-01 -1.890345068506215980e-03 -3.264247248332655116e-01
3.969924812030076744e-01 -3.899317758791807399e-03 -1.853503483874940818e-03 -4.404808599455361517e-01 -3.215525655558359452e-01 -1.853535692687655837e-03 -3.215527653838846645e-01
3.909774436090227567e-01 -3.819690231624939432e-03 -1.817241809610085175e-03 -4.367975113714656077e-01 -3.166807495172725417e-01 -1.817123006257054252e-03 -3.166808036080066557e-01
3.849624060150378391e-01 -3.552571142782833761e-03 -1.781143566992529105e-03 -4.307679476250023676e-01 -3.118088289067302288e-01 -1.781091536295816404e-03 -3.118088395502327526e-01
3.789473684210529214e-01 -3.151016543869485445e-03 -1.745577260288481416e-03 -4.207717483254036495e-01 -3.069368947102717460e-01 -1.745426529887924129e-03 -3.069368732543318323e-01
3.729323308270675597e-01 -2.686728022573476281e-03 -1.709759111460128168e-03 -4.071652348407543420e-01 -3.020649620814092606e-01 -1.710054179019209093e-03 -3.020649047697590017e-01
3.669172932330826420e-01 -2.211609241813725524e-03 -1.675413394775137222e-03 -3.910405247489385783e-01 -2.971930501446690132e-01 -1.675189103122429971e-03 -2.971929341713744344e-01
3.609022556390977243e-01 -1.755672780734547980e-03 -1.640902340773301360e-03 -3.735749332719799365e-01 -2.923211051318002074e-01 -1.640553179144734310e-03 -2.923209617047057840e-01
3.548872180451128067e-01 -1.332864229706340114e-03 -1.606780713244646648e-03 -3.557727529980174164e-01 -2.874488055938618780e-01 -1.606059418711516589e-03 -2.874489794605333826e-01
3.488721804511278890e-01 -9.467362401786686170e-04 -1.573037190831105478e-03 -3.384137513152133403e-01 -2.825768365187341091e-01 -1.573254779752934155e-03 -2.825770083317332704e-01
3.428571428571429713e-01 -5.928038636677181086e-04 -1.539470954651514772e-03 -3.221041975548613601e-01 -2.777049534803832653e-01 -1.539473728002481836e-03 -2.777050286266740109e-01
3.368421052631580537e-01 -2.557553478480884749e-04 -1.506307957770873594e-03 -3.074103659231698926e-01 -2.728330180643412373e-01 -1.506649465954472801e-03 -2.728330481776008454e-01
3.308270676691731360e-01 1.507535144555550858e-04 -1.473459112285369901e-03 -2.957861483367182909e-01 -2.679610728763699989e-01 -1.473679518076767558e-03 -2.679610653426368061e-01
3.248120300751882183e-01 6.504327237462093894e-04 -1.440897721210587356e-03 -2.892622110864833673e-01 -2.630891528303088145e-01 -1.441091451640138079e-03 -2.630890804749067557e-01
3.187969924812033007e-01 9.022820599105274043e-04 -1.408754113490706108e-03 -2.832030998434804103e-01 -2.582170267456813106e-01 -1.408842651767170610e-03 -2.582170936721804311e-01
3.127819548872179389e-01 8.382080433678612856e-04 -1.376918741454274042e-03 -2.742988153528620465e-01 -2.533450706868591862e-01 -1.377001906621109443e-03 -2.533451049903529539e-01
3.067669172932330213e-01 5.758639835782001408e-04 -1.345293614823832263e-03 -2.619439515155164155e-01 -2.484731270808254178e-01 -1.345384457181973085e-03 -2.484731144734508845e-01
3.007518796992481036e-01 2.510634129636582696e-04 -1.314098039742699238e-03 -2.470841932008421005e-01 -2.436011750059283720e-01 -1.314071409737419763e-03 -2.436011221610868416e-01
2.947368421052631859e-01 -4.859312484483234174e-05 -1.282791470782044564e-03 -2.311163057901767515e-01 -2.387292502466630273e-01 -1.283054305398489969e-03 -2.387291280909430435e-01
2.887218045112782683e-01 -2.865016523606835259e-04 -1.252366299775406954e-03 -2.153446033831248607e-01 -2.338571969046217003e-01 -1.252325610340068512e-03 -2.338571322997761992e-01
2.827067669172933506e-01 -4.771883494926106050e-04 -1.221910899874599412e-03 -2.014993729631990582e-01 -2.289850649964095541e-01 -1.221878232893005905e-03 -2.289851348239005657e-01
2.766917293233084330e-01 -6.309083781037038482e-04 -1.191876433026699484e-03 -1.927358659377887140e-01 -2.241130488727269832e-01 -1.191705236373909963e-03 -2.241131356994705837e-01
2.706766917293235153e-01 -6.618667592108181232e-04 -1.161820872400069326e-03 -1.860027412021561244e-01 -2.192411112629668590e-01 -1.161799597961000411e-03 -2.192411349627147177e-01
2.646616541353385976e-01 -5.833440455042622139e-04 -1.132523244226099710e-03 -1.774973336319063399e-01 -2.143692070519232495e-01 -1.132153890574226886e-03 -2.143691326502451810e-01
2.586466165413536800e-01 -4.531287027402577114e-04 -1.102933262116940734e-03 -1.660279273869157968e-01 -2.094970593393723768e-01 -1.102759669404027032e-03 -2.094971287996356402e-01
2.526315789473683182e-01 -3.122291541061506057e-04 -1.073713859587368744e-03 -1.524730283938252884e-01 -2.046251174269018147e-01 -1.073605926383882194e-03 -2.046251234508767169e-01
2.466165413533834005e-01 -1.557464600213970967e-04 -1.044777133830172410e-03 -1.387899395602211206e-01 -1.997531608853677088e-01 -1.044764529495913587e-03 -1.997531166510403411e-01
2.406015037593984829e-01 5.302825351883677061e-05 -1.016301471921726143e-03 -1.291063649367866217e-01 -1.948810570786564944e-01 -1.016052359997047074e-03 -1.948811084756767731e-01
2.345864661654135652e-01 1.775764333277213703e-04 -9.878221251085786241e-04 -1.222538349918808886e-01 -1.900091392738481877e-01 -9.879215762078480401e-04 -1.900090992426404501e-01
2.285714285714286476e-01 1.528131621522443384e-04 -9.597145780736001308e-04 -1.144084669865242099e-01 -1.851370877669046844e-01 -9.596139889191921974e-04 -1.851370859305594696e-01
2.225563909774437299e-01 4.227387512004739806e-05 -9.317946584071902082e-04 -1.039225610689309132e-01 -1.802650898907123544e-01 -9.316705910664828698e-04 -1.802650746412808314e-01
2.165413533834588122e-01 -9.515452502882821087e-05 -9.041599850833207698e-04 -9.246826990253675937e-02 -1.753929844600786714e-01 -9.042245711961849905e-04 -1.753930611115690763e-01
2.105263157894738946e-01 -2.006803185897599977e-04 -8.764954604232812370e-04 -8.431956978574355055e-02 -1.705209652467915005e-01 -8.766091932952436170e-04 -1.705210462222604140e-01
2.045112781954889769e-01 -2.164147610459427420e-04 -8.491755556679721120e-04 -7.811711525789086230e-02 -1.656489824417443635e-01 -8.492265671315955009e-04 -1.656490300755627254e-01
1.984962406015040592e-01 -1.773320210082371309e-04 -8.220251377581143685e-04 -7.023410054517845169e-02 -1.607769860485352142e-01 -8.220783740447641956e-04 -1.607770127234704749e-01
1.924812030075186975e-01 -1.020557488887893717e-04 -7.950418612330382474e-04 -6.108268685883871257e-02 -1.559050003362086045e-01 -7.951293656806590355e-04 -1.559049942073713613e-01
1.864661654135337798e-01 -2.749688176841226284e-05 -7.683283110651753338e-04 -5.456999755397988483e-02 -1.510329429789310507e-01 -7.683707615206356034e-04 -1.510329745652990718e-01
1.804511278195488622e-01 -1.492371786385610133e-05 -7.417729503778904519e-04 -4.905857204432535756e-02 -1.461609426281798574e-01 -7.417950577817457054e-04 -1.461609538339884162e-01
1.744360902255639445e-01 -6.539342766535869518e-05 -7.153966584892355570e-04 -4.182433940767404934e-02 -1.412889610874106250e-01 -7.153952559061453045e-04 -1.412889320496590606e-01
1.684210526315790268e-01 -1.039649357211730132e-04 -6.891996567824367446e-04 -3.618171530731303931e-02 -1.364170012807518206e-01 -6.891644382311875889e-04 -1.364169092484303902e-01
1.624060150375941092e-01 -9.284999853333314489e-05 -6.630383588343435495e-04 -3.150205513362591692e-02 -1.315447967991919542e-01 -6.630864189070192214e-04 -1.315448854667455592e-01
1.563909774436091915e-01 -5.433480303412051505e-05 -6.372232678710026358e-04 -2.597142984636351820e-02 -1.266727565070605299e-01 -6.371600403469514793e-04 -1.266728607422646091e-01
1.503759398496242738e-01 -3.048995129368596763e-05 -6.115147248939254441e-04 -2.220213670078206511e-02 -1.218008123263297215e-01 -6.114663913056593873e-04 -1.218008351170517395e-01
1.443609022556393562e-01 -4.640219180513871435e-05 -5.858986914719009577e-04 -1.789313294868956003e-02 -1.169288604922976010e-01 -5.859176642984513517e-04 -1.169288086578045838e-01
1.383458646616544385e-01 -4.683299193917010711e-05 -5.604278362829952795e-04 -1.477880926734984057e-02 -1.120567390142564873e-01 -5.604368632277333118e-04 -1.120567754625549917e-01
1.323308270676690768e-01 -2.622013905966201917e-05 -5.351537926702445644e-04 -1.149465626202752361e-02 -1.071847494425933051e-01 -5.350956655322437619e-04 -1.071847528038170627e-01
1.263157894736841591e-01 -1.880826803434044358e-05 -5.099053860416693932e-04 -9.152049185634628103e-03 -1.023127443625606314e-01 -5.099220683956022255e-04 -1.023127239462749555e-01
1.203007518796992414e-01 -2.080090602728095164e-05 -4.848169798203553864e-04 -6.927700772196226410e-03 -9.744071785083174841e-02 -4.848364503795207781e-04 -9.744069429095497670e-02
1.142857142857143238e-01 -1.033070348315873744e-05 -4.598774170114748052e-04 -5.074792616579579772e-03 -9.256853613605882380e-02 -4.598905124373123265e-04 -9.256866391992360499e-02
1.082706766917294061e-01 -9.726429317575140560e-06 -4.350197233577781123e-04 -3.653154373443420321e-03 -8.769660303466626783e-02 -4.350118467130187220e-04 -8.769663287704626553e-02
1.022556390977444885e-01 -6.949661244885974600e-06 -4.102674066281242053e-04 -2.549259491040465567e-03 -8.282459137438367980e-02 -4.102513089818791850e-04 -8.282460120030814277e-02
9.624060150375957079e-02 -6.581864706463482150e-06 -3.856261535371663493e-04 -1.710144747710446323e-03 -7.795257139502541344e-02 -3.856224927337951330e-04 -7.795256892612864585e-02
9.022556390977465313e-02 -5.586058754336681052e-06 -3.610797125871909041e-04 -1.114497656910960191e-03 -7.308055005020380746e-02 -3.610657095173801104e-04 -7.308053609048256738e-02
8.421052631578973546e-02 -5.913941695621482033e-06 -3.366018139621690538e-04 -7.101370758675796960e-04 -6.820853358332443217e-02 -3.365938670744656608e-04 -6.820850272956192895e-02
7.819548872180481780e-02 -5.332657396181192025e-06 -3.122062405121697358e-04 -4.461548702093176208e-04 -6.333649134660132574e-02 -3.121942589412466046e-04 -6.333646888146056420e-02
7.218045112781945605e-02 -4.524766150668451821e-06 -2.879267536928132188e-04 -2.994520087540669890e-04 -5.846439428572126895e-02 -2.879188744906802447e-04 -5.846443460107139667e-02
6.616541353383453838e-02 -3.541855400499009895e-06 -2.636818482845787958e-04 -2.249012997868153336e-04 -5.359234652669178645e-02 -2.637113396261436924e-04 -5.359239976195206978e-02
6.015037593984962072e-02 -2.750576472556202667e-06 -2.395023859793036114e-04 -1.819478977816099707e-04 -4.872035051907538244e-02 -2.395139182424361438e-04 -4.872036467950783406e-02
5.413533834586470306e-02 -3.038698123581451576e-06 -2.153833166125040173e-04 -1.481617356120751663e-04 -4.384832971321072498e-02 -2.153871160623919458e-04 -4.384832921740208084e-02
4.812030075187978539e-02 -3.302527726890579470e-06 -1.913176804859338079e-04 -1.312802075402513455e-04 -3.897632223082941189e-02 -1.913204139601957978e-04 -3.897629343524908890e-02
4.210526315789486773e-02 -2.157038582288996037e-06 -1.673051939581992448e-04 -1.297136867023501716e-04 -3.410424596129375124e-02 -1.673017198783325525e-04 -3.410425737105748922e-02
3.609022556390995007e-02 -2.471912966520782772e-06 -1.433248407608286455e-04 -1.085033633645242888e-04 -2.923222353402381291e-02 -1.433242840826838755e-04 -2.923222106078711760e-02
3.007518796992503241e-02 -1.441273711964840728e-06 -1.193831892866753963e-04 -1.003564003090406216e-04 -2.436019825531244090e-02 -1.193808220587896777e-04 -2.436018453985387688e-02
2.406015037594011474e-02 -1.170721070385068438e-06 -9.547236217515459597e-05 -8.411652948586406783e-05 -1.948815469729579461e-02 -9.548029004545511569e-05 -1.948814782397161743e-02
1.804511278195519708e-02 -1.046251789511707181e-06 -7.158502249391969063e-05 -6.703018614139072645e-05 -1.461610637924325336e-02 -7.158518776500505496e-05 -1.461611100186277837e-02
1.203007518796983533e-02 -9.105069249016643793e-07 -4.771197446226289342e-05 -4.397896374255854052e-05 -9.744075632998666983e-03 -4.771331854705876868e-05 -9.744074060198917170e-03
6.015037593984917663e-03 -6.917628184207762162e-07 -2.385437201949944035e-05 -2.213111881405449007e-05 -4.872038242051673386e-03 -2.385359033047214808e-05 -4.872037047047775467e-03
0.000000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.541406522169689842e-13 -4.423952562243690647e-13 0.000000000000000000e+00 0.000000000000000000e+00

